Topology optimization of stiff structures under self-weight for given volume using a smooth Heaviside function

This paper presents a density-based topology optimization approach to design structures under self-weight load. Such loads change their magnitude and/or location as the topology optimization advances and pose several unique challenges, e.g., non-monotonous behavior of compliance objective, parasitic effects of the low-stiffness elements, and unconstrained nature of the problems. The modified SIMP material scheme is employed with the three-field density representation technique (original, filtered, and projected design fields) to achieve optimized solutions~close~to~0-1. A novel mass density interpolation strategy is proposed using a smooth Heaviside function, which provides a continuous transition between solid and void states of elements and facilitates tuning of the non-monotonous behavior of the objective. A constraint that implicitly imposes a lower bound on the permitted volume is conceptualized using the maximum permitted mass and the current mass of the evolving design. Sensitivities of the objective and self-weight are evaluated using the adjoint-variable method. Compliance of the domain is minimized to achieve the optimized designs using the Method of Moving Asymptotes. The Efficacy and robustness of the presented approach are demonstrated by designing various 2D and 3D structures involving self-weight. The proposed approach maintains the constrained nature of the optimization problems and provides smooth and rapid objective convergence.

==> DerivativeMaterialDensity1.txt <==
0	706.760626748660
0.00400000000000000	711.288111695682
0.00800000000000000	713.566358535419
0.0120000000000000	713.566358535419
0.0160000000000000	711.288111695682
0.0200000000000000	706.760626748660
0.0240000000000000	700.041139605808
0.0280000000000000	691.213586189432
0.0320000000000000	680.386399019325
0.0360000000000000	667.689725584590
0.0400000000000000	653.272188620667
0.0440000000000000	637.297322743391
0.0480000000000000	619.939827973460
0.0520000000000000	601.381778714553
0.0560000000000000	581.808917539210
0.0600000000000000	561.407147980266
0.0640000000000000	540.359321023173
0.0680000000000000	518.842387875719
0.0720000000000000	497.024968547614
0.0760000000000000	475.065363316448
0.0800000000000000	453.110013526677
0.0840000000000000	431.292400272536
0.0880000000000000	409.732354918645
0.0920000000000000	388.535744355970
0.0960000000000000	367.794486341215
0.100000000000000	347.586845973159
0.104000000000000	327.977962917161
0.108000000000000	309.020559906858
0.112000000000000	290.755785804292
0.116000000000000	273.214150570495
0.120000000000000	256.416514414486
0.124000000000000	240.375098739345
0.128000000000000	225.094491952213
0.132000000000000	210.572628489557
0.136000000000000	196.801724340309
0.140000000000000	183.769156802679
0.144000000000000	171.458280115111
0.148000000000000	159.849171931410
0.152000000000000	148.919308371544
0.156000000000000	138.644167603917
0.160000000000000	128.997763648739
0.164000000000000	119.953113391282
0.168000000000000	111.482640717821
0.172000000000000	103.558522295354
0.176000000000000	96.1529798651796
0.180000000000000	89.2385240618983
0.184000000000000	82.7881547494292
0.188000000000000	76.7755227241945
0.192000000000000	71.1750574064958
0.196000000000000	65.9620648524068
0.200000000000000	61.1128000929393
0.204000000000000	56.6045174628472
0.208000000000000	52.4155022321374
0.212000000000000	48.5250865096146
0.216000000000000	44.9136520571628
0.220000000000000	41.5626223411731
0.224000000000000	38.4544458568609
0.228000000000000	35.5725724940505
0.232000000000000	32.9014244700065
0.236000000000000	30.4263631359520
0.240000000000000	28.1336527682575
0.244000000000000	26.0104222817583
0.248000000000000	24.0446256497951
0.252000000000000	22.2250016817984
0.256000000000000	20.5410336928560
0.260000000000000	18.9829094990661
0.264000000000000	17.5414820859456
0.268000000000000	16.2082312231888
0.272000000000000	14.9752262362076
0.276000000000000	13.8350900917720
0.280000000000000	12.7809649105096
0.284000000000000	11.8064789818654
0.288000000000000	10.9057153264094
0.292000000000000	10.0731818251806
0.296000000000000	9.30378291531542
0.300000000000000	8.59279283480425
0.304000000000000	7.93583038625649
0.308000000000000	7.32883517949516
0.312000000000000	6.76804530517862
0.316000000000000	6.24997638607435
0.320000000000000	5.77140194871610
0.324000000000000	5.32933505569863
0.328000000000000	4.92101113751852
0.332000000000000	4.54387196246114
0.336000000000000	4.19555068336971
0.340000000000000	3.87385790106018
0.344000000000000	3.57676868553629
0.348000000000000	3.30241049789841
0.352000000000000	3.04905195784861
0.356000000000000	2.81509240387959
0.360000000000000	2.59905219555426
0.364000000000000	2.39956370966862
0.368000000000000	2.21536298451246
0.372000000000000	2.04528196885911
0.376000000000000	1.88824133471621
0.380000000000000	1.74324381520243
0.384000000000000	1.60936803120921
0.388000000000000	1.48576277270147
0.392000000000000	1.37164170264207
0.396000000000000	1.26627845354972
0.400000000000000	1.16900208864432
0.404000000000000	1.07919290137149
0.408000000000000	0.996278528849038
0.412000000000000	0.919730356428689
0.416000000000000	0.849060192122979
0.420000000000000	0.783817191117201
0.424000000000000	0.723585011963389
0.428000000000000	0.667979187347141
0.432000000000000	0.616644693529509
0.436000000000000	0.569253703701009
0.440000000000000	0.525503511545306
0.444000000000000	0.485114612294840
0.448000000000000	0.447828929491985
0.452000000000000	0.413408176519156
0.456000000000000	0.381632342768865
0.460000000000000	0.352298295068782
0.464000000000000	0.325218485665146
0.468000000000000	0.300219758717843
0.472000000000000	0.277142247852111
0.476000000000000	0.255838357872742
0.480000000000000	0.236171824256780
0.484000000000000	0.218016844519367
0.488000000000000	0.201257275994715
0.492000000000000	0.185785894976465
0.496000000000000	0.171503712549791
0.500000000000000	0.158319342793814
0.504000000000000	0.146148419365876
0.508000000000000	0.134913056770748
0.512000000000000	0.124541352909879
0.516000000000000	0.114966929754421
0.520000000000000	0.106128509229383
0.524000000000000	0.0979695216183354
0.528000000000000	0.0904377439992409
0.532000000000000	0.0834849664159057
0.536000000000000	0.0770666836598771
0.540000000000000	0.0711418107044284
0.544000000000000	0.0656724199748577
0.548000000000000	0.0606234987878449
0.552000000000000	0.0559627254087959
0.556000000000000	0.0516602623029115
0.560000000000000	0.0476885652609644
0.564000000000000	0.0440222071827684
0.568000000000000	0.0406377153938120
0.572000000000000	0.0375134214549341
0.576000000000000	0.0346293225110676
0.580000000000000	0.0319669532880834
0.584000000000000	0.0295092679240392
0.588000000000000	0.0272405308791512
0.592000000000000	0.0251462162271385
0.596000000000000	0.0232129146832905
0.600000000000000	0.0214282477777901
0.604000000000000	0.0197807886241939
0.608000000000000	0.0182599887744209
0.612000000000000	0.0168561106974875
0.616000000000000	0.0155601654458592
0.620000000000000	0.0143638551115637
0.624000000000000	0.0132595197069473
0.628000000000000	0.0122400881268262
0.632000000000000	0.0112990328787442
0.636000000000000	0.0104303282953107
0.640000000000000	0.00962841195575021
0.644000000000000	0.00888814907470153
0.648000000000000	0.00820479962700517
0.652000000000000	0.00757398800099391
0.656000000000000	0.00699167498286553
0.660000000000000	0.00645413189532356
0.664000000000000	0.00595791672508387
0.668000000000000	0.00549985208383118
0.672000000000000	0.00507700486496200
0.676000000000000	0.00468666746288923
0.680000000000000	0.00432634043705812
0.684000000000000	0.00399371650789626
0.688000000000000	0.00368666578412471
0.692000000000000	0.00340322212466182
0.696000000000000	0.00314157054936757
0.700000000000000	0.00290003561802758
0.704000000000000	0.00267707070228597
0.708000000000000	0.00247124808189361
0.712000000000000	0.00228124980408808
0.716000000000000	0.00210585924294025
0.720000000000000	0.00194395331079853
0.724000000000000	0.00179449526563985
0.728000000000000	0.00165652807335362
0.732000000000000	0.00152916827914984
0.736000000000000	0.00141160035115953
0.740000000000000	0.00130307145771006
0.744000000000000	0.00120288664752524
0.748000000000000	0.00111040439924652
0.752000000000000	0.00102503251317070
0.756000000000000	0.000946224320794091
0.760000000000000	0.000873475182443019
0.764000000000000	0.000806319256902284
0.768000000000000	0.000744326518789943
0.772000000000000	0.000687100004102858
0.776000000000000	0.000634273268795580
0.780000000000000	0.000585508042481276
0.784000000000000	0.000540492062038044
0.788000000000000	0.000498937072123046
0.792000000000000	0.000460576979438372
0.796000000000000	0.000425166149019131
0.800000000000000	0.000392477831052010
0.804000000000000	0.000362302709110158
0.808000000000000	0.000334447559739195
0.812000000000000	0.000308734014914231
0.816000000000000	0.000284997420631348
0.820000000000000	0.000263085781568353
0.824000000000000	0.000242858788882424
0.828000000000000	0.000224186920841698
0.832000000000000	0.000206950613913199
0.836000000000000	0.000191039496619511
0.840000000000000	0.000176351683945110
0.844000000000000	0.000162793123732969
0.848000000000000	0.000150276994833690
0.852000000000000	0.000138723151617903
0.856000000000000	0.000128057609858996
0.860000000000000	0.000118212073748379
0.864000000000000	0.000109123498257812
0.868000000000000	0.000100733685659972
0.872000000000000	9.29889124031020e-05
0.876000000000000	8.58395853886976e-05
0.880000000000000	7.92399247991098e-05
0.884000000000000	7.31476702256654e-05
0.888000000000000	6.75238103350718e-05
0.892000000000000	6.23323333794828e-05
0.896000000000000	5.75399960141187e-05
0.900000000000000	5.31161111357185e-05
0.904000000000000	4.90323504621386e-05
0.908000000000000	4.52625643892092e-05
0.912000000000000	4.17826131015824e-05
0.916000000000000	3.85702132965160e-05
0.920000000000000	3.56047944180734e-05
0.924000000000000	3.28673678096393e-05
0.928000000000000	3.03404045050647e-05
0.932000000000000	2.80077234812697e-05
0.936000000000000	2.58543874399265e-05
0.940000000000000	2.38666076240384e-05
0.944000000000000	2.20316556880775e-05
0.948000000000000	2.03377815121337e-05
0.952000000000000	1.87741385451427e-05
0.956000000000000	1.73307142995903e-05
0.960000000000000	1.59982656014250e-05
0.964000000000000	1.47682605765153e-05
0.968000000000000	1.36328226976987e-05
0.972000000000000	1.25846814098670e-05
0.976000000000000	1.16171252119108e-05
0.980000000000000	1.07239582258163e-05
0.984000000000000	9.89946112470273e-06
0.988000000000000	9.13835435921137e-06
0.992000000000000	8.43576439552567e-06
0.996000000000000	7.78719201398218e-06
1	7.18848417408761e-06

==> DerivativeMaterialDensity2.txt <==
0	156.697360108976
0.00100000000000000	159.857020852940
0.00200000000000000	163.065778792775
0.00300000000000000	166.323739367166
0.00400000000000000	169.630974197993
0.00500000000000000	172.987519473285
0.00600000000000000	176.393374302733
0.00700000000000000	179.848499047707
0.00800000000000000	183.352813627910
0.00900000000000000	186.906195807043
0.0100000000000000	190.508479460030
0.0110000000000000	194.159452824626
0.0120000000000000	197.858856740418
0.0130000000000000	201.606382878510
0.0140000000000000	205.401671965392
0.0150000000000000	209.244312004759
0.0160000000000000	213.133836501305
0.0170000000000000	217.069722690762
0.0180000000000000	221.051389780714
0.0190000000000000	225.078197206984
0.0200000000000000	229.149442910661
0.0210000000000000	233.264361641057
0.0220000000000000	237.422123290203
0.0230000000000000	241.621831264685
0.0240000000000000	245.862520900919
0.0250000000000000	250.143157930184
0.0260000000000000	254.462636999963
0.0270000000000000	258.819780258391
0.0280000000000000	263.213336008794
0.0290000000000000	267.641977441521
0.0300000000000000	272.104301450445
0.0310000000000000	276.598827541683
0.0320000000000000	281.123996842208
0.0330000000000000	285.678171216192
0.0340000000000000	290.259632496949
0.0350000000000000	294.866581842500
0.0360000000000000	299.497139222737
0.0370000000000000	304.149343046255
0.0380000000000000	308.821149934821
0.0390000000000000	313.510434653446
0.0400000000000000	318.214990203898
0.0410000000000000	322.932528089352
0.0420000000000000	327.660678757718
0.0430000000000000	332.396992230917
0.0440000000000000	337.138938927153
0.0450000000000000	341.883910682866
0.0460000000000000	346.629221980708
0.0470000000000000	351.372111389456
0.0480000000000000	356.109743221306
0.0490000000000000	360.839209411467
0.0500000000000000	365.557531624417
0.0510000000000000	370.261663590529
0.0520000000000000	374.948493676139
0.0530000000000000	379.614847689363
0.0540000000000000	384.257491923216
0.0550000000000000	388.873136436769
0.0560000000000000	393.458438574191
0.0570000000000000	398.010006720631
0.0580000000000000	402.524404292935
0.0590000000000000	406.998153962212
0.0600000000000000	411.427742104234
0.0610000000000000	415.809623472618
0.0620000000000000	420.140226088659
0.0630000000000000	424.415956340594
0.0640000000000000	428.633204283978
0.0650000000000000	432.788349133747
0.0660000000000000	436.877764937410
0.0670000000000000	440.897826417756
0.0680000000000000	444.844914972310
0.0690000000000000	448.715424815772
0.0700000000000000	452.505769250561
0.0710000000000000	456.212387049649
0.0720000000000000	459.831748934845
0.0730000000000000	463.360364132832
0.0740000000000000	466.794786990362
0.0750000000000000	470.131623629265
0.0760000000000000	473.367538621178
0.0770000000000000	476.499261661296
0.0780000000000000	479.523594219887
0.0790000000000000	482.437416149854
0.0800000000000000	485.237692228283
0.0810000000000000	487.921478609655
0.0820000000000000	490.485929168275
0.0830000000000000	492.928301707405
0.0840000000000000	495.245964012729
0.0850000000000000	497.436399727922
0.0860000000000000	499.497214030473
0.0870000000000000	501.426139086308
0.0880000000000000	503.221039262375
0.0890000000000000	504.879916076981
0.0900000000000000	506.400912868521
0.0910000000000000	507.782319164125
0.0920000000000000	509.022574730781
0.0930000000000000	510.120273292619
0.0940000000000000	511.074165899285
0.0950000000000000	511.883163931626
0.0960000000000000	512.546341732353
0.0970000000000000	513.062938850796
0.0980000000000000	513.432361892439
0.0990000000000000	513.654185965537
0.100000000000000	513.728155718762
0.101000000000000	513.654185965537
0.102000000000000	513.432361892439
0.103000000000000	513.062938850796
0.104000000000000	512.546341732353
0.105000000000000	511.883163931626
0.106000000000000	511.074165899285
0.107000000000000	510.120273292619
0.108000000000000	509.022574730781
0.109000000000000	507.782319164125
0.110000000000000	506.400912868521
0.111000000000000	504.879916076981
0.112000000000000	503.221039262375
0.113000000000000	501.426139086308
0.114000000000000	499.497214030473
0.115000000000000	497.436399727922
0.116000000000000	495.245964012729
0.117000000000000	492.928301707405
0.118000000000000	490.485929168275
0.119000000000000	487.921478609655
0.120000000000000	485.237692228283
0.121000000000000	482.437416149854
0.122000000000000	479.523594219887
0.123000000000000	476.499261661296
0.124000000000000	473.367538621178
0.125000000000000	470.131623629265
0.126000000000000	466.794786990362
0.127000000000000	463.360364132832
0.128000000000000	459.831748934845
0.129000000000000	456.212387049649
0.130000000000000	452.505769250561
0.131000000000000	448.715424815772
0.132000000000000	444.844914972310
0.133000000000000	440.897826417756
0.134000000000000	436.877764937410
0.135000000000000	432.788349133747
0.136000000000000	428.633204283978
0.137000000000000	424.415956340594
0.138000000000000	420.140226088659
0.139000000000000	415.809623472618
0.140000000000000	411.427742104234
0.141000000000000	406.998153962212
0.142000000000000	402.524404292935
0.143000000000000	398.010006720631
0.144000000000000	393.458438574191
0.145000000000000	388.873136436769
0.146000000000000	384.257491923216
0.147000000000000	379.614847689363
0.148000000000000	374.948493676140
0.149000000000000	370.261663590529
0.150000000000000	365.557531624417
0.151000000000000	360.839209411467
0.152000000000000	356.109743221306
0.153000000000000	351.372111389456
0.154000000000000	346.629221980708
0.155000000000000	341.883910682866
0.156000000000000	337.138938927153
0.157000000000000	332.396992230917
0.158000000000000	327.660678757718
0.159000000000000	322.932528089352
0.160000000000000	318.214990203898
0.161000000000000	313.510434653446
0.162000000000000	308.821149934821
0.163000000000000	304.149343046255
0.164000000000000	299.497139222737
0.165000000000000	294.866581842500
0.166000000000000	290.259632496949
0.167000000000000	285.678171216192
0.168000000000000	281.123996842208
0.169000000000000	276.598827541683
0.170000000000000	272.104301450445
0.171000000000000	267.641977441521
0.172000000000000	263.213336008794
0.173000000000000	258.819780258391
0.174000000000000	254.462636999963
0.175000000000000	250.143157930184
0.176000000000000	245.862520900919
0.177000000000000	241.621831264685
0.178000000000000	237.422123290203
0.179000000000000	233.264361641057
0.180000000000000	229.149442910661
0.181000000000000	225.078197206984
0.182000000000000	221.051389780714
0.183000000000000	217.069722690762
0.184000000000000	213.133836501305
0.185000000000000	209.244312004759
0.186000000000000	205.401671965392
0.187000000000000	201.606382878510
0.188000000000000	197.858856740418
0.189000000000000	194.159452824626
0.190000000000000	190.508479460030
0.191000000000000	186.906195807043
0.192000000000000	183.352813627910
0.193000000000000	179.848499047707
0.194000000000000	176.393374302733
0.195000000000000	172.987519473285
0.196000000000000	169.630974197993
0.197000000000000	166.323739367166
0.198000000000000	163.065778792775
0.199000000000000	159.857020852940
0.200000000000000	156.697360108976
0.201000000000000	153.586658893254
0.202000000000000	150.524748866324
0.203000000000000	147.511432541922
0.204000000000000	144.546484778640
0.205000000000000	141.629654237238
0.206000000000000	138.760664802689
0.207000000000000	135.939216970226
0.208000000000000	133.164989194769
0.209000000000000	130.437639203278
0.210000000000000	127.756805269654
0.211000000000000	125.122107451972
0.212000000000000	122.533148791894
0.213000000000000	119.989516476233
0.214000000000000	117.490782960741
0.215000000000000	115.036507056241
0.216000000000000	112.626234977350
0.217000000000000	110.259501354072
0.218000000000000	107.935830206630
0.219000000000000	105.654735883965
0.220000000000000	103.415723966363
0.221000000000000	101.218292132755
0.222000000000000	99.0619309932549
0.223000000000000	96.9461248875366
0.224000000000000	94.8703526497132
0.225000000000000	92.8340883403822
0.226000000000000	90.8368019465449
0.227000000000000	88.8779600501256
0.228000000000000	86.9570264658334
0.229000000000000	85.0734628491312
0.230000000000000	83.2267292750811
0.231000000000000	81.4162847888517
0.232000000000000	79.6415879286771
0.233000000000000	77.9020972220592
0.234000000000000	76.1972716560139
0.235000000000000	74.5265711221519
0.236000000000000	72.8894568373934
0.237000000000000	71.2853917411016
0.238000000000000	69.7138408694232
0.239000000000000	68.1742717076093
0.240000000000000	66.6661545210894
0.241000000000000	65.1889626660528
0.242000000000000	63.7421728802890
0.243000000000000	62.3252655550207
0.244000000000000	60.9377249884537
0.245000000000000	59.5790396217529
0.246000000000000	58.2487022581417
0.247000000000000	56.9462102658020
0.248000000000000	55.6710657652450
0.249000000000000	54.4227758017999
0.250000000000000	53.2008525038536
0.251000000000000	52.0048132274639
0.252000000000000	50.8341806879422
0.253000000000000	49.6884830789933
0.254000000000000	48.5672541799816
0.255000000000000	47.4700334518723
0.256000000000000	46.3963661223855
0.257000000000000	45.3458032608798
0.258000000000000	44.3179018434681
0.259000000000000	43.3122248088509
0.260000000000000	42.3283411053374
0.261000000000000	41.3658257295062
0.262000000000000	40.4242597569447
0.263000000000000	39.5032303654897
0.264000000000000	38.6023308513741
0.265000000000000	37.7211606386737
0.266000000000000	36.8593252824310
0.267000000000000	36.0164364658169
0.268000000000000	35.1921119916829
0.269000000000000	34.3859757688341
0.270000000000000	33.5976577933492
0.271000000000000	32.8267941252522
0.272000000000000	32.0730268608346
0.273000000000000	31.3360041009096
0.274000000000000	30.6153799152698
0.275000000000000	29.9108143036100
0.276000000000000	29.2219731531601
0.277000000000000	28.5485281932685
0.278000000000000	27.8901569471611
0.279000000000000	27.2465426810914
0.280000000000000	26.6173743510907
0.281000000000000	26.0023465475124
0.282000000000000	25.4011594375583
0.283000000000000	24.8135187059664
0.284000000000000	24.2391354940291
0.285000000000000	23.6777263371019
0.286000000000000	23.1290131007586
0.287000000000000	22.5927229157343
0.288000000000000	22.0685881117992
0.289000000000000	21.5563461506893
0.290000000000000	21.0557395582200
0.291000000000000	20.5665158557006
0.292000000000000	20.0884274907576
0.293000000000000	19.6212317676754
0.294000000000000	19.1646907773490
0.295000000000000	18.7185713269456
0.296000000000000	18.2826448693601
0.297000000000000	17.8566874325489
0.298000000000000	17.4404795488186
0.299000000000000	17.0338061841432
0.300000000000000	16.6364566675778
0.301000000000000	16.2482246208335
0.302000000000000	15.8689078880720
0.303000000000000	15.4983084659781
0.304000000000000	15.1362324341608
0.305000000000000	14.7824898859323
0.306000000000000	14.4368948595091
0.307000000000000	14.0992652696798
0.308000000000000	13.7694228399756
0.309000000000000	13.4471930353809
0.310000000000000	13.1324049956171
0.311000000000000	12.8248914690307
0.312000000000000	12.5244887471114
0.313000000000000	12.2310365996691
0.314000000000000	11.9443782106898
0.315000000000000	11.6643601148938
0.316000000000000	11.3908321350147
0.317000000000000	11.1236473198151
0.318000000000000	10.8626618828565
0.319000000000000	10.6077351420347
0.320000000000000	10.3587294598940
0.321000000000000	10.1155101847308
0.322000000000000	9.87794559249369
0.323000000000000	9.64590682948931
0.324000000000000	9.41926785589969
0.325000000000000	9.19790539011542
0.326000000000000	8.98169885388927
0.327000000000000	8.77053031831266
0.328000000000000	8.56428445061635
0.329000000000000	8.36284846179658
0.330000000000000	8.16611205506649
0.331000000000000	7.97396737513188
0.332000000000000	7.78630895828851
0.333000000000000	7.60303368334028
0.334000000000000	7.42404072333362
0.335000000000000	7.24923149810505
0.336000000000000	7.07850962763691
0.337000000000000	6.91178088621721
0.338000000000000	6.74895315739680
0.339000000000000	6.58993638973931
0.340000000000000	6.43464255335702
0.341000000000000	6.28298559722536
0.342000000000000	6.13488140726941
0.343000000000000	5.99024776521534
0.344000000000000	5.84900430819798
0.345000000000000	5.71107248911773
0.346000000000000	5.57637553773736
0.347000000000000	5.44483842251092
0.348000000000000	5.31638781313617
0.349000000000000	5.19095204382085
0.350000000000000	5.06846107725436
0.351000000000000	4.94884646927594
0.352000000000000	4.83204133422887
0.353000000000000	4.71798031099294
0.354000000000000	4.60659952968406
0.355000000000000	4.49783657901267
0.356000000000000	4.39163047429034
0.357000000000000	4.28792162607635
0.358000000000000	4.18665180945265
0.359000000000000	4.08776413391890
0.360000000000000	3.99120301389750
0.361000000000000	3.89691413983897
0.362000000000000	3.80484444991752
0.363000000000000	3.71494210230731
0.364000000000000	3.62715644803143
0.365000000000000	3.54143800437012
0.366000000000000	3.45773842882365
0.367000000000000	3.37601049361558
0.368000000000000	3.29620806073084
0.369000000000000	3.21828605747700
0.370000000000000	3.14220045256013
0.371000000000000	3.06790823266549
0.372000000000000	2.99536737953565
0.373000000000000	2.92453684753466
0.374000000000000	2.85537654169086
0.375000000000000	2.78784729620872
0.376000000000000	2.72191085344219
0.377000000000000	2.65752984331869
0.378000000000000	2.59466776320740
0.379000000000000	2.53328895822188
0.380000000000000	2.47335860195000
0.381000000000000	2.41484267760113
0.382000000000000	2.35770795956422
0.383000000000000	2.30192199536821
0.384000000000000	2.24745308803598
0.385000000000000	2.19427027882510
0.386000000000000	2.14234333034784
0.387000000000000	2.09164271006147
0.388000000000000	2.04213957412264
0.389000000000000	1.99380575159893
0.390000000000000	1.94661372902810
0.391000000000000	1.90053663532073
0.392000000000000	1.85554822699741
0.393000000000000	1.81162287375374
0.394000000000000	1.76873554434774
0.395000000000000	1.72686179280078
0.396000000000000	1.68597774490802
0.397000000000000	1.64606008504926
0.398000000000000	1.60708604329689
0.399000000000000	1.56903338281160
0.400000000000000	1.53188038752226
0.401000000000000	1.49560585008265
0.402000000000000	1.46018906009911
0.403000000000000	1.42560979262497
0.404000000000000	1.39184829691326
0.405000000000000	1.35888528542502
0.406000000000000	1.32670192308567
0.407000000000000	1.29527981678549
0.408000000000000	1.26460100511814
0.409000000000000	1.23464794835181
0.410000000000000	1.20540351862948
0.411000000000000	1.17685099039078
0.412000000000000	1.14897403101438
0.413000000000000	1.12175669167096
0.414000000000000	1.09518339838786
0.415000000000000	1.06923894331534
0.416000000000000	1.04390847619527
0.417000000000000	1.01917749602251
0.418000000000000	0.995031842899573
0.419000000000000	0.971457690076745
0.420000000000000	0.948441536175313
0.421000000000000	0.925970197589665
0.422000000000000	0.904030801063698
0.423000000000000	0.882610776438432
0.424000000000000	0.861697849565957
0.425000000000000	0.841280035387334
0.426000000000000	0.821345631170158
0.427000000000000	0.801883209901077
0.428000000000000	0.782881613832072
0.429000000000000	0.764329948175672
0.430000000000000	0.746217574944794
0.431000000000000	0.728534106936893
0.432000000000000	0.711269401855620
0.433000000000000	0.694413556570049
0.434000000000000	0.677956901505828
0.435000000000000	0.661889995167112
0.436000000000000	0.646203618785281
0.437000000000000	0.630888771091720
0.438000000000000	0.615936663212583
0.439000000000000	0.601338713681633
0.440000000000000	0.587086543568803
0.441000000000000	0.573171971723104
0.442000000000000	0.559587010125169
0.443000000000000	0.546323859348268
0.444000000000000	0.533374904125813
0.445000000000000	0.520732709020436
0.446000000000000	0.508390014196199
0.447000000000000	0.496339731287350
0.448000000000000	0.484574939364967
0.449000000000000	0.473088880997064
0.450000000000000	0.461874958400374
0.451000000000000	0.450926729683087
0.452000000000000	0.440237905174232
0.453000000000000	0.429802343839179
0.454000000000000	0.419614049779899
0.455000000000000	0.409667168815185
0.456000000000000	0.399955985143231
0.457000000000000	0.390474918079672
0.458000000000000	0.381218518874958
0.459000000000000	0.372181467603192
0.460000000000000	0.363358570126598
0.461000000000000	0.354744755129405
0.462000000000000	0.346335071221303
0.463000000000000	0.338124684110271
0.464000000000000	0.330108873839833
0.465000000000000	0.322283032092271
0.466000000000000	0.314642659555124
0.467000000000000	0.307183363348848
0.468000000000000	0.299900854515433
0.469000000000000	0.292790945565661
0.470000000000000	0.285849548084193
0.471000000000000	0.279072670391121
0.472000000000000	0.272456415257711
0.473000000000000	0.265996977676713
0.474000000000000	0.259690642684248
0.475000000000000	0.253533783233932
0.476000000000000	0.247522858120159
0.477000000000000	0.241654409950272
0.478000000000000	0.235925063165156
0.479000000000000	0.230331522105678
0.480000000000000	0.224870569124769
0.481000000000000	0.219539062744097
0.482000000000000	0.214333935854662
0.483000000000000	0.209252193958340
0.484000000000000	0.204290913452493
0.485000000000000	0.199447239953811
0.486000000000000	0.194718386662031
0.487000000000000	0.190101632762663
0.488000000000000	0.185594321866447
0.489000000000000	0.181193860486282
0.490000000000000	0.176897716549920
0.491000000000000	0.172703417947615
0.492000000000000	0.168608551114288
0.493000000000000	0.164610759644305
0.494000000000000	0.160707742940376
0.495000000000000	0.156897254892838
0.496000000000000	0.153177102591177
0.497000000000000	0.149545145065255
0.498000000000000	0.145999292056660
0.499000000000000	0.142537502818966
0.500000000000000	0.139157784946170
0.501000000000000	0.135858193228910
0.502000000000000	0.132636828537543
0.503000000000000	0.129491836732082
0.504000000000000	0.126421407596896
0.505000000000000	0.123423773802039
0.506000000000000	0.120497209887106
0.507000000000000	0.117640031271565
0.508000000000000	0.114850593285887
0.509000000000000	0.112127290227739
0.510000000000000	0.109468554439199
0.511000000000000	0.106872855405719
0.512000000000000	0.104338698877837
0.513000000000000	0.101864626011712
0.514000000000000	0.0994492125309919
0.515000000000000	0.0970910679089824
0.516000000000000	0.0947888345686716
0.517000000000000	0.0925411871030572
0.518000000000000	0.0903468315135548
0.519000000000000	0.0882045044657441
0.520000000000000	0.0861129725633097
0.521000000000000	0.0840710316396063
0.522000000000000	0.0820775060646223
0.523000000000000	0.0801312480698540
0.524000000000000	0.0782311370878933
0.525000000000000	0.0763760791083287
0.526000000000000	0.0745650060492163
0.527000000000000	0.0727968751419544
0.528000000000000	0.0710706683329261
0.529000000000000	0.0693853916967777
0.530000000000000	0.0677400748658375
0.531000000000000	0.0661337704716264
0.532000000000000	0.0645655536002279
0.533000000000000	0.0630345212600919
0.534000000000000	0.0615397918631278
0.535000000000000	0.0600805047167482
0.536000000000000	0.0586558195300004
0.537000000000000	0.0572649159292226
0.538000000000000	0.0559069929869329
0.539000000000000	0.0545812687603564
0.540000000000000	0.0532869798421584
0.541000000000000	0.0520233809209878
0.542000000000000	0.0507897443527993
0.543000000000000	0.0495853597421013
0.544000000000000	0.0484095335334111
0.545000000000000	0.0472615886122939
0.546000000000000	0.0461408639154123
0.547000000000000	0.0450467140503290
0.548000000000000	0.0439785089245496
0.549000000000000	0.0429356333822644
0.550000000000000	0.0419174868506732
0.551000000000000	0.0409234829948074
0.552000000000000	0.0399530493791966
0.553000000000000	0.0390056271395171
0.554000000000000	0.0380806706600565
0.555000000000000	0.0371776472604197
0.556000000000000	0.0362960368882221
0.557000000000000	0.0354353318206815
0.558000000000000	0.0345950363717418
0.559000000000000	0.0337746666069536
0.560000000000000	0.0329737500649137
0.561000000000000	0.0321918254856064
0.562000000000000	0.0314284425444475
0.563000000000000	0.0306831615936300
0.564000000000000	0.0299555534084303
0.565000000000000	0.0292451989407595
0.566000000000000	0.0285516890773904
0.567000000000000	0.0278746244050863
0.568000000000000	0.0272136149800075
0.569000000000000	0.0265682801037335
0.570000000000000	0.0259382481039054
0.571000000000000	0.0253231561204007
0.572000000000000	0.0247226498962991
0.573000000000000	0.0241363835737528
0.574000000000000	0.0235640194955612
0.575000000000000	0.0230052280099960
0.576000000000000	0.0224596872815008
0.577000000000000	0.0219270831052699
0.578000000000000	0.0214071087264463
0.579000000000000	0.0208994646631980
0.580000000000000	0.0204038585345287
0.581000000000000	0.0199200048923088
0.582000000000000	0.0194476250561016
0.583000000000000	0.0189864469534067
0.584000000000000	0.0185362049626425
0.585000000000000	0.0180966397604626
0.586000000000000	0.0176674981722093
0.587000000000000	0.0172485330263023
0.588000000000000	0.0168395030118789
0.589000000000000	0.0164401725396279
0.590000000000000	0.0160503116067868
0.591000000000000	0.0156696956637367
0.592000000000000	0.0152981054855584
0.593000000000000	0.0149353270454717
0.594000000000000	0.0145811513914101
0.595000000000000	0.0142353745261909
0.596000000000000	0.0138977972891657
0.597000000000000	0.0135682252428354
0.598000000000000	0.0132464685596915
0.599000000000000	0.0129323419135070
0.600000000000000	0.0126256643724524
0.601000000000000	0.0123262592950061
0.602000000000000	0.0120339542282038
0.603000000000000	0.0117485808079976
0.604000000000000	0.0114699746630373
0.605000000000000	0.0111979753193650
0.606000000000000	0.0109324261080173
0.607000000000000	0.0106731740754806
0.608000000000000	0.0104200698944872
0.609000000000000	0.0101729677793753
0.610000000000000	0.00993172540070748
0.611000000000000	0.00969620380462210
0.612000000000000	0.00946626733190085
0.613000000000000	0.00924178354011530
0.614000000000000	0.00902262312748487
0.615000000000000	0.00880865985827467
0.616000000000000	0.00859977049013254
0.617000000000000	0.00839583470325127
0.618000000000000	0.00819673503061438
0.619000000000000	0.00800235679103678
0.620000000000000	0.00781258802243341
0.621000000000000	0.00762731941782571
0.622000000000000	0.00744644426237464
0.623000000000000	0.00726985837132630
0.624000000000000	0.00709746003075228
0.625000000000000	0.00692914993868923
0.626000000000000	0.00676483114776137
0.627000000000000	0.00660440900968519
0.628000000000000	0.00644779112045849
0.629000000000000	0.00629488726720354
0.630000000000000	0.00614560937637903
0.631000000000000	0.00599987146296162
0.632000000000000	0.00585758958082526
0.633000000000000	0.00571868177454639
0.634000000000000	0.00558306803206460
0.635000000000000	0.00545067023865523
0.636000000000000	0.00532141213209958
0.637000000000000	0.00519521925836852
0.638000000000000	0.00507201892918825
0.639000000000000	0.00495174017989120
0.640000000000000	0.00483431372857878
0.641000000000000	0.00471967193631076
0.642000000000000	0.00460774876809312
0.643000000000000	0.00449847975483554
0.644000000000000	0.00439180195633548
0.645000000000000	0.00428765392466154
0.646000000000000	0.00418597566924784
0.647000000000000	0.00408670862215960
0.648000000000000	0.00398979560410003
0.649000000000000	0.00389518079184324
0.650000000000000	0.00380280968583818
0.651000000000000	0.00371262907901032
0.652000000000000	0.00362458702607672
0.653000000000000	0.00353863281343135
0.654000000000000	0.00345471692994305
0.655000000000000	0.00337279103889416
0.656000000000000	0.00329280794963400
0.657000000000000	0.00321472159054414
0.658000000000000	0.00313848698251697
0.659000000000000	0.00306406021323283
0.660000000000000	0.00299139841155113
0.661000000000000	0.00292045972315631
0.662000000000000	0.00285120328580450
0.663000000000000	0.00278358920673758
0.664000000000000	0.00271757853895649
0.665000000000000	0.00265313325909153
0.666000000000000	0.00259021624555786
0.667000000000000	0.00252879125688207
0.668000000000000	0.00246882291111250
0.669000000000000	0.00241027666540052
0.670000000000000	0.00235311879592419
0.671000000000000	0.00229731637861030
0.672000000000000	0.00224283727014161
0.673000000000000	0.00218965008953450
0.674000000000000	0.00213772419977353
0.675000000000000	0.00208702969058688
0.676000000000000	0.00203753736099348
0.677000000000000	0.00198921870219244
0.678000000000000	0.00194204588165025
0.679000000000000	0.00189599172695974
0.680000000000000	0.00185102970987022
0.681000000000000	0.00180713393123018
0.682000000000000	0.00176427910627216
0.683000000000000	0.00172244054955548
0.684000000000000	0.00168159416133474
0.685000000000000	0.00164171641312995
0.686000000000000	0.00160278433432322
0.687000000000000	0.00156477549926880
0.688000000000000	0.00152766801417491
0.689000000000000	0.00149144050398572
0.690000000000000	0.00145607210108827
0.691000000000000	0.00142154243253661
0.692000000000000	0.00138783160813145
0.693000000000000	0.00135492020998264
0.694000000000000	0.00132278928030369
0.695000000000000	0.00129142031074611
0.696000000000000	0.00126079523230421
0.697000000000000	0.00123089640402208
0.698000000000000	0.00120170660358280
0.699000000000000	0.00117320901692801
0.700000000000000	0.00114538722884705
0.701000000000000	0.00111822521322400
0.702000000000000	0.00109170732414009
0.703000000000000	0.00106581828663407
0.704000000000000	0.00104054318803278
0.705000000000000	0.00101586746928181
0.706000000000000	0.000991776916504315
0.707000000000000	0.000968257653073034
0.708000000000000	0.000945296131112099
0.709000000000000	0.000922879124424631
0.710000000000000	0.000900993720222629
0.711000000000000	0.000879627311940526
0.712000000000000	0.000858767591991706
0.713000000000000	0.000838402544696129
0.714000000000000	0.000818520439207958
0.715000000000000	0.000799109823127607
0.716000000000000	0.000780159515144185
0.717000000000000	0.000761658599674187
0.718000000000000	0.000743596419618008
0.719000000000000	0.000725962570827520
0.720000000000000	0.000708746895604052
0.721000000000000	0.000691939477337076
0.722000000000000	0.000675530634515495
0.723000000000000	0.000659510915252263
0.724000000000000	0.000643871091751958
0.725000000000000	0.000628602155234645
0.726000000000000	0.000613695310175310
0.727000000000000	0.000599141969912143
0.728000000000000	0.000584933751399296
0.729000000000000	0.000571062470358880
0.730000000000000	0.000557520136604071
0.731000000000000	0.000544298949248152
0.732000000000000	0.000531391292655000
0.733000000000000	0.000518789731648131
0.734000000000000	0.000506487007461186
0.735000000000000	0.000494476033346220
0.736000000000000	0.000482749890752340
0.737000000000000	0.000471301824876943
0.738000000000000	0.000460125241699895
0.739000000000000	0.000449213702907378
0.740000000000000	0.000438560923325312
0.741000000000000	0.000428160766584667
0.742000000000000	0.000418007242041561
0.743000000000000	0.000408094500898861
0.744000000000000	0.000398416833240346
0.745000000000000	0.000388968664380451
0.746000000000000	0.000379744552012502
0.747000000000000	0.000370739182729563
0.748000000000000	0.000361947369286746
0.749000000000000	0.000353364047293158
0.750000000000000	0.000344984272531250
0.751000000000000	0.000336803217990977
0.752000000000000	0.000328816171246177
0.753000000000000	0.000321018531659844
0.754000000000000	0.000313405807247183
0.755000000000000	0.000305973613192696
0.756000000000000	0.000298717668256959
0.757000000000000	0.000291633792780387
0.758000000000000	0.000284717906230714
0.759000000000000	0.000277966025035657
0.760000000000000	0.000271374259788183
0.761000000000000	0.000264938813535453
0.762000000000000	0.000258655979155198
0.763000000000000	0.000252522137758732
0.764000000000000	0.000246533755839186
0.765000000000000	0.000240687384244875
0.766000000000000	0.000234979655042357
0.767000000000000	0.000229407280546831
0.768000000000000	0.000223967050926659
0.769000000000000	0.000218655832321197
0.770000000000000	0.000213470565586024
0.771000000000000	0.000208408263669314
0.772000000000000	0.000203466010528170
0.773000000000000	0.000198640959417563
0.774000000000000	0.000193930331008166
0.775000000000000	0.000189331411618264
0.776000000000000	0.000184841552415260
0.777000000000000	0.000180458167020189
0.778000000000000	0.000176178730309981
0.779000000000000	0.000172000777504894
0.780000000000000	0.000167921901830069
0.781000000000000	0.000163939753717037
0.782000000000000	0.000160052039377833
0.783000000000000	0.000156256519550224
0.784000000000000	0.000152551007558506
0.785000000000000	0.000148933369313508
0.786000000000000	0.000145401520631929
0.787000000000000	0.000141953427179307
0.788000000000000	0.000138587102930063
0.789000000000000	0.000135300608570515
0.790000000000000	0.000132092051042596
0.791000000000000	0.000128959582232040
0.792000000000000	0.000125901397656574
0.793000000000000	0.000122915735667421
0.794000000000000	0.000120000876593774
0.795000000000000	0.000117155141316909
0.796000000000000	0.000114376890585767
0.797000000000000	0.000111664524104387
0.798000000000000	0.000109016479448234
0.799000000000000	0.000106431231265709
0.800000000000000	0.000103907290479650
0.801000000000000	0.000101443203032562
0.802000000000000	9.90375497155043e-05
0.803000000000000	9.66889446851789e-05
0.804000000000000	9.43960352928214e-05
0.805000000000000	9.21575004872143e-05
0.806000000000000	8.99720509857923e-05
0.807000000000000	8.78384278487608e-05
0.808000000000000	8.57554019657778e-05
0.809000000000000	8.37217736567072e-05
0.810000000000000	8.17363714168426e-05
0.811000000000000	7.97980515746956e-05
0.812000000000000	7.79056974364665e-05
0.813000000000000	7.60582192860442e-05
0.814000000000000	7.42545527309831e-05
0.815000000000000	7.24936588736092e-05
0.816000000000000	7.07745232843845e-05
0.817000000000000	6.90961558308017e-05
0.818000000000000	6.74575896507485e-05
0.819000000000000	6.58578809243670e-05
0.820000000000000	6.42961080755596e-05
0.821000000000000	6.27713716008831e-05
0.822000000000000	6.12827931569839e-05
0.823000000000000	5.98295152754223e-05
0.824000000000000	5.84107009063894e-05
0.825000000000000	5.70255326202138e-05
0.826000000000000	5.56732127214319e-05
0.827000000000000	5.43529621080820e-05
0.828000000000000	5.30640202146696e-05
0.829000000000000	5.18056446699552e-05
0.830000000000000	5.05771106695665e-05
0.831000000000000	4.93777104056451e-05
0.832000000000000	4.82067531809179e-05
0.833000000000000	4.70635642679906e-05
0.834000000000000	4.59474852515598e-05
0.835000000000000	4.48578733439897e-05
0.836000000000000	4.37941008149591e-05
0.837000000000000	4.27555547062848e-05
0.838000000000000	4.17416371741337e-05
0.839000000000000	4.07517638920347e-05
0.840000000000000	3.97853647923374e-05
0.841000000000000	3.88418830966121e-05
0.842000000000000	3.79207755437912e-05
0.843000000000000	3.70215111924282e-05
0.844000000000000	3.61435723902974e-05
0.845000000000000	3.52864532344414e-05
0.846000000000000	3.44496601415239e-05
0.847000000000000	3.36327108211943e-05
0.848000000000000	3.28351350745822e-05
0.849000000000000	3.20564731973092e-05
0.850000000000000	3.12962766639122e-05
0.851000000000000	3.05541076715612e-05
0.852000000000000	2.98295387408126e-05
0.853000000000000	2.91221524304324e-05
0.854000000000000	2.84315412803610e-05
0.855000000000000	2.77573074695016e-05
0.856000000000000	2.70990626446146e-05
0.857000000000000	2.64564276351404e-05
0.858000000000000	2.58290322250593e-05
0.859000000000000	2.52165150958555e-05
0.860000000000000	2.46185233131995e-05
0.861000000000000	2.40347125550899e-05
0.862000000000000	2.34647464274293e-05
0.863000000000000	2.29082966921659e-05
0.864000000000000	2.23650426969405e-05
0.865000000000000	2.18346714891568e-05
0.866000000000000	2.13168778159820e-05
0.867000000000000	2.08113631547465e-05
0.868000000000000	2.03178365114380e-05
0.869000000000000	1.98360134511017e-05
0.870000000000000	1.93656164400521e-05
0.871000000000000	1.89063746177316e-05
0.872000000000000	1.84580233404287e-05
0.873000000000000	1.80203044664539e-05
0.874000000000000	1.75929656717166e-05
0.875000000000000	1.71757610200778e-05
0.876000000000000	1.67684501078209e-05
0.877000000000000	1.63707981777225e-05
0.878000000000000	1.59825763471932e-05
0.879000000000000	1.56035609238541e-05
0.880000000000000	1.52335334625727e-05
0.881000000000000	1.48722811076739e-05
0.882000000000000	1.45195954522349e-05
0.883000000000000	1.41752735647197e-05
0.884000000000000	1.38391170764152e-05
0.885000000000000	1.35109321814308e-05
0.886000000000000	1.31905300359456e-05
0.887000000000000	1.28777260737848e-05
0.888000000000000	1.25723398923492e-05
0.889000000000000	1.22741958229682e-05
0.890000000000000	1.19831219612997e-05
0.891000000000000	1.16989507376831e-05
0.892000000000000	1.14215183467868e-05
0.893000000000000	1.11506652038895e-05
0.894000000000000	1.08862350323169e-05
0.895000000000000	1.06280757760052e-05
0.896000000000000	1.03760384587961e-05
0.897000000000000	1.01299780970010e-05
0.898000000000000	9.88975278683648e-06
0.899000000000000	9.65522438884797e-06
0.900000000000000	9.42625761534491e-06
0.901000000000000	9.20272060075372e-06
0.902000000000000	8.98448455940609e-06
0.903000000000000	8.77142389960954e-06
0.904000000000000	8.56341576736517e-06
0.905000000000000	8.36034050264989e-06
0.906000000000000	8.16208095499307e-06
0.907000000000000	7.96852293975877e-06
0.908000000000000	7.77955512407517e-06
0.909000000000000	7.59506851351706e-06
0.910000000000000	7.41495690838808e-06
0.911000000000000	7.23911644743845e-06
0.912000000000000	7.06744595007668e-06
0.913000000000000	6.89984651712260e-06
0.914000000000000	6.73622153080733e-06
0.915000000000000	6.57647676884387e-06
0.916000000000000	6.42052029035653e-06
0.917000000000000	6.26826220773980e-06
0.918000000000000	6.11961480072889e-06
0.919000000000000	5.97449251639978e-06
0.920000000000000	5.83281162695747e-06
0.921000000000000	5.69449068601831e-06
0.922000000000000	5.55944984418651e-06
0.923000000000000	5.42761153347763e-06
0.924000000000000	5.29889955475399e-06
0.925000000000000	5.17323987621867e-06
0.926000000000000	5.05056017713322e-06
0.927000000000000	4.93078973374710e-06
0.928000000000000	4.81385953336827e-06
0.929000000000000	4.69970227436315e-06
0.930000000000000	4.58825213801551e-06
0.931000000000000	4.47944501666763e-06
0.932000000000000	4.37321817150854e-06
0.933000000000000	4.26951046071520e-06
0.934000000000000	4.16826199724079e-06
0.935000000000000	4.06941460509696e-06
0.936000000000000	3.97291136307160e-06
0.937000000000000	3.87869660472881e-06
0.938000000000000	3.78671603247945e-06
0.939000000000000	3.69691671758121e-06
0.940000000000000	3.60924698606796e-06
0.941000000000000	3.52365630467924e-06
0.942000000000000	3.44009528086025e-06
0.943000000000000	3.35851589090296e-06
0.944000000000000	3.27887102366387e-06
0.945000000000000	3.20111493684627e-06
0.946000000000000	3.12520280071796e-06
0.947000000000000	3.05109081218184e-06
0.948000000000000	2.97873630884647e-06
0.949000000000000	2.90809776902603e-06
0.950000000000000	2.83913424138757e-06
0.951000000000000	2.77180614344489e-06
0.952000000000000	2.70607480527634e-06
0.953000000000000	2.64190212731308e-06
0.954000000000000	2.57925126476250e-06
0.955000000000000	2.51808617132593e-06
0.956000000000000	2.45837159919867e-06
0.957000000000000	2.40007298499942e-06
0.958000000000000	2.34315702012308e-06
0.959000000000000	2.28759073817627e-06
0.960000000000000	2.23334208533010e-06
0.961000000000000	2.18038003439081e-06
0.962000000000000	2.12867378630574e-06
0.963000000000000	2.07819379679845e-06
0.964000000000000	2.02891097787478e-06
0.965000000000000	1.98079669782281e-06
0.966000000000000	1.93382357970686e-06
0.967000000000000	1.88796436066180e-06
0.968000000000000	1.84319257631646e-06
0.969000000000000	1.79948256079364e-06
0.970000000000000	1.75680910449838e-06
0.971000000000000	1.71514768225914e-06
0.972000000000000	1.67447411111605e-06
0.973000000000000	1.63476512067377e-06
0.974000000000000	1.59599789681923e-06
0.975000000000000	1.55814996765105e-06
0.976000000000000	1.52119954569125e-06
0.977000000000000	1.48512529974409e-06
0.978000000000000	1.44990658303725e-06
0.979000000000000	1.41552309101009e-06
0.980000000000000	1.38195497538424e-06
0.981000000000000	1.34918295823414e-06
0.982000000000000	1.31718798977537e-06
0.983000000000000	1.28595181871748e-06
0.984000000000000	1.25545642191115e-06
0.985000000000000	1.22568411841872e-06
0.986000000000000	1.19661791172597e-06
0.987000000000000	1.16824091938922e-06
0.988000000000000	1.14053694338818e-06
0.989000000000000	1.11348989977314e-06
0.990000000000000	1.08708427494721e-06
0.991000000000000	1.06130489752519e-06
0.992000000000000	1.03613682426301e-06
0.993000000000000	1.01156556819888e-06
0.994000000000000	9.87576984582691e-07
0.995000000000000	9.64157270876025e-07
0.996000000000000	9.41292966752173e-07
0.997000000000000	9.18970840025550e-07
0.998000000000000	8.97178114792834e-07
0.999000000000000	8.75902243291834e-07
1	8.55130791830924e-07

==> DerivativeMaterialDensity3.txt <==
0	49.1922891277391
0.00250000000000000	51.0365820833147
0.00500000000000000	52.9434047078465
0.00750000000000000	54.9143514929738
0.0100000000000000	56.9510144031623
0.0125000000000000	59.0549785207096
0.0150000000000000	61.2278173079833
0.0175000000000000	63.4710874691275
0.0200000000000000	65.7863233938882
0.0225000000000000	68.1750311668014
0.0250000000000000	70.6386821258129
0.0275000000000000	73.1787059554573
0.0300000000000000	75.7964833010565
0.0325000000000000	78.4933378920223
0.0350000000000000	81.2705281642970
0.0375000000000000	84.1292383742593
0.0400000000000000	87.0705691990975
0.0425000000000000	90.0955278217272
0.0450000000000000	93.2050175018309
0.0475000000000000	96.3998266385583
0.0500000000000000	99.6806173348518
0.0525000000000000	103.047913478288
0.0550000000000000	106.502088358759
0.0575000000000000	110.043351849257
0.0600000000000000	113.671737182523
0.0625000000000000	117.387087363283
0.0650000000000000	121.189041263319
0.0675000000000000	125.077019454610
0.0700000000000000	129.050209844243
0.0725000000000000	133.107553183635
0.0750000000000000	137.247728533895
0.0775000000000000	141.469138778636
0.0800000000000000	145.769896285341
0.0825000000000000	150.147808826207
0.0850000000000000	154.600365879275
0.0875000000000000	159.124725440360
0.0900000000000000	163.717701485726
0.0925000000000000	168.375752234432
0.0950000000000000	173.094969367613
0.0975000000000000	177.871068369440
0.100000000000000	182.699380160951
0.102500000000000	187.574844203098
0.105000000000000	192.492003248999
0.107500000000000	197.444999927244
0.110000000000000	202.427575338019
0.112500000000000	207.433069841424
0.115000000000000	212.454426212573
0.117500000000000	217.484195330546
0.120000000000000	222.514544557919
0.122500000000000	227.537268954218
0.125000000000000	232.543805450103
0.127500000000000	237.525250089355
0.130000000000000	242.472378422714
0.132500000000000	247.375669111459
0.135000000000000	252.225330769241
0.137500000000000	257.011332038480
0.140000000000000	261.723434862672
0.142500000000000	266.351230878654
0.145000000000000	270.884180813629
0.147500000000000	275.311656731045
0.150000000000000	279.622986927777
0.152500000000000	283.807503243200
0.155000000000000	287.854590499219
0.157500000000000	291.753737750047
0.160000000000000	295.494590982079
0.162500000000000	299.067006868592
0.165000000000000	302.461107151808
0.167500000000000	305.667333197074
0.170000000000000	308.676500241075
0.172500000000000	311.479850838964
0.175000000000000	314.069107004543
0.177500000000000	316.436520533731
0.180000000000000	318.574921004886
0.182500000000000	320.477760960302
0.185000000000000	322.139157791563
0.187500000000000	323.553931877279
0.190000000000000	324.717640554863
0.192500000000000	325.626607548054
0.195000000000000	326.277947518283
0.197500000000000	326.669585460074
0.200000000000000	326.800270717565
0.202500000000000	326.669585460074
0.205000000000000	326.277947518283
0.207500000000000	325.626607548054
0.210000000000000	324.717640554863
0.212500000000000	323.553931877279
0.215000000000000	322.139157791563
0.217500000000000	320.477760960302
0.220000000000000	318.574921004886
0.222500000000000	316.436520533731
0.225000000000000	314.069107004543
0.227500000000000	311.479850838964
0.230000000000000	308.676500241075
0.232500000000000	305.667333197074
0.235000000000000	302.461107151808
0.237500000000000	299.067006868592
0.240000000000000	295.494590982079
0.242500000000000	291.753737750047
0.245000000000000	287.854590499219
0.247500000000000	283.807503243200
0.250000000000000	279.622986927777
0.252500000000000	275.311656731045
0.255000000000000	270.884180813629
0.257500000000000	266.351230878654
0.260000000000000	261.723434862672
0.262500000000000	257.011332038480
0.265000000000000	252.225330769241
0.267500000000000	247.375669111459
0.270000000000000	242.472378422714
0.272500000000000	237.525250089355
0.275000000000000	232.543805450103
0.277500000000000	227.537268954218
0.280000000000000	222.514544557919
0.282500000000000	217.484195330546
0.285000000000000	212.454426212573
0.287500000000000	207.433069841424
0.290000000000000	202.427575338019
0.292500000000000	197.444999927244
0.295000000000000	192.492003248999
0.297500000000000	187.574844203098
0.300000000000000	182.699380160951
0.302500000000000	177.871068369440
0.305000000000000	173.094969367613
0.307500000000000	168.375752234432
0.310000000000000	163.717701485726
0.312500000000000	159.124725440360
0.315000000000000	154.600365879275
0.317500000000000	150.147808826207
0.320000000000000	145.769896285341
0.322500000000000	141.469138778636
0.325000000000000	137.247728533895
0.327500000000000	133.107553183635
0.330000000000000	129.050209844243
0.332500000000000	125.077019454610
0.335000000000000	121.189041263319
0.337500000000000	117.387087363283
0.340000000000000	113.671737182523
0.342500000000000	110.043351849257
0.345000000000000	106.502088358759
0.347500000000000	103.047913478288
0.350000000000000	99.6806173348518
0.352500000000000	96.3998266385584
0.355000000000000	93.2050175018310
0.357500000000000	90.0955278217273
0.360000000000000	87.0705691990976
0.362500000000000	84.1292383742593
0.365000000000000	81.2705281642970
0.367500000000000	78.4933378920223
0.370000000000000	75.7964833010565
0.372500000000000	73.1787059554573
0.375000000000000	70.6386821258129
0.377500000000000	68.1750311668014
0.380000000000000	65.7863233938882
0.382500000000000	63.4710874691275
0.385000000000000	61.2278173079833
0.387500000000000	59.0549785207096
0.390000000000000	56.9510144031623
0.392500000000000	54.9143514929738
0.395000000000000	52.9434047078465
0.397500000000000	51.0365820833147
0.400000000000000	49.1922891277391
0.402500000000000	47.4089328125210
0.405000000000000	45.6849252156106
0.407500000000000	44.0186868363272
0.410000000000000	42.4086495993377
0.412500000000000	40.8532595653781
0.415000000000000	39.3509793659426
0.417500000000000	37.9002903787512
0.420000000000000	36.4996946603184
0.422500000000000	35.1477166514265
0.425000000000000	33.8429046707389
0.427500000000000	32.5838322112026
0.430000000000000	31.3690990532745
0.432500000000000	30.1973322083915
0.435000000000000	29.0671867054673
0.437500000000000	27.9773462325773
0.440000000000000	26.9265236453625
0.442500000000000	25.9134613530663
0.445000000000000	24.9369315925135
0.447500000000000	23.9957365997433
0.450000000000000	23.0887086884334
0.452500000000000	22.2147102436909
0.455000000000000	21.3726336392460
0.457500000000000	20.5614010855630
0.460000000000000	19.7799644158834
0.462500000000000	19.0273048167400
0.465000000000000	18.3024325090202
0.467500000000000	17.6043863852279
0.470000000000000	16.9322336081755
0.472500000000000	16.2850691759498
0.475000000000000	15.6620154576245
0.477500000000000	15.0622217038410
0.480000000000000	14.4848635360541
0.482500000000000	13.9291424179238
0.485000000000000	13.3942851120502
0.487500000000000	12.8795431249695
0.490000000000000	12.3841921430782
0.492500000000000	11.9075314619133
0.495000000000000	11.4488834109924
0.497500000000000	11.0075927762104
0.500000000000000	10.5830262215992
0.502500000000000	10.1745717120746
0.505000000000000	9.78163793862755
0.507500000000000	9.40365374726899
0.510000000000000	9.04006757288533
0.512500000000000	8.69034687903971
0.515000000000000	8.35397760462605
0.517500000000000	8.03046361817338
0.520000000000000	7.71932618049664
0.522500000000000	7.42010341629258
0.525000000000000	7.13234979519489
0.527500000000000	6.85563562272385
0.530000000000000	6.58954654149148
0.532500000000000	6.33368304295922
0.535000000000000	6.08765998998341
0.537500000000000	5.85110615033103
0.540000000000000	5.62366374129705
0.542500000000000	5.40498798551139
0.545000000000000	5.19474667798176
0.547500000000000	4.99261976438444
0.550000000000000	4.79829893058032
0.552500000000000	4.61148720330593
0.555000000000000	4.43189856196277
0.557500000000000	4.25925756140555
0.560000000000000	4.09329896560902
0.562500000000000	3.93376739207705
0.565000000000000	3.78041696683900
0.567500000000000	3.63301098986884
0.570000000000000	3.49132161074733
0.572500000000000	3.35512951438006
0.575000000000000	3.22422361657542
0.577500000000000	3.09840076927892
0.580000000000000	2.97746547525558
0.582500000000000	2.86122961200786
0.585000000000000	2.74951216471249
0.587500000000000	2.64213896795832
0.590000000000000	2.53894245606525
0.592500000000000	2.43976142176341
0.595000000000000	2.34444078301232
0.597500000000000	2.25283135774090
0.600000000000000	2.16478964628866
0.602500000000000	2.08017762133212
0.605000000000000	1.99886252508157
0.607500000000000	1.92071667353567
0.610000000000000	1.84561726758535
0.612500000000000	1.77344621076016
0.615000000000000	1.70408993341472
0.617500000000000	1.63743922315631
0.620000000000000	1.57338906131782
0.622500000000000	1.51183846528539
0.625000000000000	1.45269033649290
0.627500000000000	1.39585131390018
0.630000000000000	1.34123163277675
0.632500000000000	1.28874498861552
0.635000000000000	1.23830840600680
0.637500000000000	1.18984211230673
0.640000000000000	1.14326941593814
0.642500000000000	1.09851658916678
0.645000000000000	1.05551275520057
0.647500000000000	1.01418977946163
0.650000000000000	0.974482164888905
0.652500000000000	0.936326951129670
0.655000000000000	0.899663617483772
0.657500000000000	0.864433989469953
0.660000000000000	0.830582148885016
0.662500000000000	0.798054347232441
0.665000000000000	0.766798922400649
0.667500000000000	0.736766218473166
0.670000000000000	0.707908508560622
0.672500000000000	0.680179920542469
0.675000000000000	0.653536365616308
0.677500000000000	0.627935469549738
0.680000000000000	0.603336506538600
0.682500000000000	0.579700335575134
0.685000000000000	0.556989339234288
0.687500000000000	0.535167364788884
0.690000000000000	0.514199667568880
0.692500000000000	0.494052856480030
0.695000000000000	0.474694841603476
0.697500000000000	0.456094783798209
0.700000000000000	0.438223046231756
0.702500000000000	0.421051147767489
0.705000000000000	0.404551718138971
0.707500000000000	0.388698454844122
0.710000000000000	0.373466081695466
0.712500000000000	0.358830308962815
0.715000000000000	0.344767795050062
0.717500000000000	0.331256109646697
0.720000000000000	0.318273698299225
0.722500000000000	0.305799848348395
0.725000000000000	0.293814656180803
0.727500000000000	0.282298995744262
0.730000000000000	0.271234488279797
0.732500000000000	0.260603473223283
0.735000000000000	0.250388980232800
0.737500000000000	0.240574702297708
0.740000000000000	0.231144969889340
0.742500000000000	0.222084726113267
0.745000000000000	0.213379502823291
0.747500000000000	0.205015397663137
0.750000000000000	0.196979051997238
0.752500000000000	0.189257629698940
0.755000000000000	0.181838796761507
0.757500000000000	0.174710701701717
0.760000000000000	0.167861956723782
0.762500000000000	0.161281619616457
0.765000000000000	0.154959176353008
0.767500000000000	0.148884524368889
0.770000000000000	0.143047956488914
0.772500000000000	0.137440145480756
0.775000000000000	0.132052129209579
0.777500000000000	0.126875296370672
0.780000000000000	0.121901372777422
0.782500000000000	0.117122408184447
0.785000000000000	0.112530763623322
0.787500000000000	0.108119099232285
0.790000000000000	0.103880362560738
0.792500000000000	0.0998077773294013
0.795000000000000	0.0958948326292419
0.797500000000000	0.0921352725413750
0.800000000000000	0.0885230861626377
0.802500000000000	0.0850524980197453
0.805000000000000	0.0817179588583126
0.807500000000000	0.0785141367909974
0.810000000000000	0.0754359087913752
0.812500000000000	0.0724783525205937
0.815000000000000	0.0696367384725846
0.817500000000000	0.0669065224261492
0.820000000000000	0.0642833381928889
0.822500000000000	0.0617629906473007
0.825000000000000	0.0593414490302237
0.827500000000000	0.0570148405135152
0.830000000000000	0.0547794440166716
0.832500000000000	0.0526316842649048
0.835000000000000	0.0505681260796800
0.837500000000000	0.0485854688926415
0.840000000000000	0.0466805414740744
0.842500000000000	0.0448502968672321
0.845000000000000	0.0430918075214528
0.847500000000000	0.0414022606149949
0.850000000000000	0.0397789535615333
0.852500000000000	0.0382192896918618
0.855000000000000	0.0367207741049960
0.857500000000000	0.0352810096816035
0.860000000000000	0.0338976932533013
0.862500000000000	0.0325686119219438
0.865000000000000	0.0312916395229142
0.867500000000000	0.0300647332273047
0.870000000000000	0.0288859302764889
0.872500000000000	0.0277533448449162
0.875000000000000	0.0266651650257208
0.877500000000000	0.0256196499342112
0.880000000000000	0.0246151269248507
0.882500000000000	0.0236499889174822
0.885000000000000	0.0227226918275391
0.887500000000000	0.0218317520979539
0.890000000000000	0.0209757443267063
0.892500000000000	0.0201532989881257
0.895000000000000	0.0193631002427928
0.897500000000000	0.0186038838335763
0.900000000000000	0.0178744350640293
0.902500000000000	0.0171735868560626
0.905000000000000	0.0165002178835924
0.907500000000000	0.0158532507791875
0.910000000000000	0.0152316504113225
0.912500000000000	0.0146344222287512
0.915000000000000	0.0140606106700080
0.917500000000000	0.0135092976352775
0.920000000000000	0.0129796010176581
0.922500000000000	0.0124706732927670
0.925000000000000	0.0119817001628777
0.927500000000000	0.0115118992544279
0.930000000000000	0.0110605188669037
0.932500000000000	0.0106268367702682
0.935000000000000	0.0102101590497031
0.937500000000000	0.00980981899577456
0.940000000000000	0.00942517603799317
0.942500000000000	0.00905561471984394
0.945000000000000	0.00870054371448877
0.947500000000000	0.00835939487910932
0.950000000000000	0.00803162234535058
0.952500000000000	0.00771670164680843
0.955000000000000	0.00741412887964292
0.957500000000000	0.00712341989653465
0.960000000000000	0.00684410953202528
0.962500000000000	0.00657575085873412
0.965000000000000	0.00631791447191101
0.967500000000000	0.00607018780279725
0.970000000000000	0.00583217445850871
0.972500000000000	0.00560349358760672
0.975000000000000	0.00538377927113901
0.977500000000000	0.00517267993711884
0.980000000000000	0.00496985779797080
0.982500000000000	0.00477498831003605
0.985000000000000	0.00458775965455664
0.987500000000000	0.00440787223865125
0.990000000000000	0.00423503821591955
0.992500000000000	0.00406898102609467
0.995000000000000	0.00390943495225626
0.997500000000000	0.00375614469611197
1	0.00360886496920686

==> DerivativeMaterialDensity4.txt <==
0	0.142549307583150
0.00250000000000000	0.157539844769972
0.00500000000000000	0.174106617472653
0.00750000000000000	0.192415326101150
0.0100000000000000	0.212649081608717
0.0125000000000000	0.235010232964765
0.0150000000000000	0.259722386021050
0.0175000000000000	0.287032633731931
0.0200000000000000	0.317214019733808
0.0225000000000000	0.350568259567156
0.0250000000000000	0.387428746313651
0.0275000000000000	0.428163870169035
0.0300000000000000	0.473180684487337
0.0325000000000000	0.522928954148692
0.0350000000000000	0.577905625747265
0.0375000000000000	0.638659763085673
0.0400000000000000	0.705797995849799
0.0425000000000000	0.779990534130563
0.0450000000000000	0.861977806717275
0.0475000000000000	0.952577786825568
0.0500000000000000	1.05269407519017
0.0525000000000000	1.16332481728903
0.0550000000000000	1.28557253889941
0.0575000000000000	1.42065499227002
0.0600000000000000	1.56991711394787
0.0625000000000000	1.73484420477966
0.0650000000000000	1.91707645281406
0.0675000000000000	2.11842493082919
0.0700000000000000	2.34088921196198
0.0725000000000000	2.58667675947678
0.0750000000000000	2.85822426001446
0.0775000000000000	3.15822108371699
0.0800000000000000	3.48963506931432
0.0825000000000000	3.85574084752684
0.0850000000000000	4.26015093178908
0.0875000000000000	4.70684982115088
0.0900000000000000	5.20023137595530
0.0925000000000000	5.74513974215871
0.0950000000000000	6.34691411443442
0.0975000000000000	7.01143764086960
0.100000000000000	7.74519078228066
0.102500000000000	8.55530944593823
0.105000000000000	9.44964821550187
0.107500000000000	10.4368489946414
0.110000000000000	11.5264153691768
0.112500000000000	12.7287929692360
0.115000000000000	14.0554560759107
0.117500000000000	15.5190006627152
0.120000000000000	17.1332439864760
0.122500000000000	18.9133307400405
0.125000000000000	20.8758456443077
0.127500000000000	23.0389321824131
0.130000000000000	25.4224169560627
0.132500000000000	28.0479388633630
0.135000000000000	30.9390819478747
0.137500000000000	34.1215103375167
0.140000000000000	37.6231031652741
0.142500000000000	41.4740867261194
0.145000000000000	45.7071603596735
0.147500000000000	50.3576116389419
0.150000000000000	55.4634153751274
0.152500000000000	61.0653097015666
0.155000000000000	67.2068410637684
0.157500000000000	73.9343683100880
0.160000000000000	81.2970142498425
0.162500000000000	89.3465510360285
0.165000000000000	98.1372035690145
0.167500000000000	107.725352860105
0.170000000000000	118.169119025352
0.172500000000000	129.527801425958
0.175000000000000	141.861151607157
0.177500000000000	155.228453346797
0.180000000000000	169.687383610945
0.182500000000000	185.292628904666
0.185000000000000	202.094233857357
0.187500000000000	220.135663421479
0.190000000000000	239.451567374214
0.192500000000000	260.065246498813
0.195000000000000	281.985834459758
0.197500000000000	305.205228435689
0.200000000000000	329.694825279752
0.202500000000000	355.402148227172
0.205000000000000	382.247481340224
0.207500000000000	410.120663667871
0.210000000000000	438.878230367273
0.212500000000000	468.341120721276
0.215000000000000	498.293199087233
0.217500000000000	528.480849528660
0.220000000000000	558.613902953055
0.222500000000000	588.368131850127
0.225000000000000	617.389497928315
0.227500000000000	645.300259665959
0.230000000000000	671.706940465601
0.232500000000000	696.210027895685
0.235000000000000	718.415128831281
0.237500000000000	737.945156712498
0.240000000000000	754.452991431901
0.242500000000000	767.633946886547
0.245000000000000	777.237322456027
0.247500000000000	783.076315418465
0.250000000000000	785.035638159901
0.252500000000000	783.076315418465
0.255000000000000	777.237322456027
0.257500000000000	767.633946886547
0.260000000000000	754.452991431901
0.262500000000000	737.945156712498
0.265000000000000	718.415128831281
0.267500000000000	696.210027895685
0.270000000000000	671.706940465601
0.272500000000000	645.300259665959
0.275000000000000	617.389497928314
0.277500000000000	588.368131850127
0.280000000000000	558.613902953055
0.282500000000000	528.480849528660
0.285000000000000	498.293199087233
0.287500000000000	468.341120721275
0.290000000000000	438.878230367273
0.292500000000000	410.120663667871
0.295000000000000	382.247481340224
0.297500000000000	355.402148227172
0.300000000000000	329.694825279752
0.302500000000000	305.205228435689
0.305000000000000	281.985834459758
0.307500000000000	260.065246498813
0.310000000000000	239.451567374214
0.312500000000000	220.135663421479
0.315000000000000	202.094233857357
0.317500000000000	185.292628904666
0.320000000000000	169.687383610945
0.322500000000000	155.228453346797
0.325000000000000	141.861151607157
0.327500000000000	129.527801425958
0.330000000000000	118.169119025352
0.332500000000000	107.725352860105
0.335000000000000	98.1372035690143
0.337500000000000	89.3465510360285
0.340000000000000	81.2970142498425
0.342500000000000	73.9343683100880
0.345000000000000	67.2068410637684
0.347500000000000	61.0653097015665
0.350000000000000	55.4634153751274
0.352500000000000	50.3576116389421
0.355000000000000	45.7071603596735
0.357500000000000	41.4740867261194
0.360000000000000	37.6231031652741
0.362500000000000	34.1215103375167
0.365000000000000	30.9390819478747
0.367500000000000	28.0479388633630
0.370000000000000	25.4224169560627
0.372500000000000	23.0389321824131
0.375000000000000	20.8758456443077
0.377500000000000	18.9133307400405
0.380000000000000	17.1332439864760
0.382500000000000	15.5190006627152
0.385000000000000	14.0554560759107
0.387500000000000	12.7287929692360
0.390000000000000	11.5264153691768
0.392500000000000	10.4368489946414
0.395000000000000	9.44964821550187
0.397500000000000	8.55530944593823
0.400000000000000	7.74519078228066
0.402500000000000	7.01143764086960
0.405000000000000	6.34691411443442
0.407500000000000	5.74513974215871
0.410000000000000	5.20023137595530
0.412500000000000	4.70684982115088
0.415000000000000	4.26015093178908
0.417500000000000	3.85574084752684
0.420000000000000	3.48963506931432
0.422500000000000	3.15822108371699
0.425000000000000	2.85822426001446
0.427500000000000	2.58667675947678
0.430000000000000	2.34088921196198
0.432500000000000	2.11842493082919
0.435000000000000	1.91707645281406
0.437500000000000	1.73484420477966
0.440000000000000	1.56991711394787
0.442500000000000	1.42065499227002
0.445000000000000	1.28557253889941
0.447500000000000	1.16332481728903
0.450000000000000	1.05269407519017
0.452500000000000	0.952577786825568
0.455000000000000	0.861977806717275
0.457500000000000	0.779990534130563
0.460000000000000	0.705797995849799
0.462500000000000	0.638659763085673
0.465000000000000	0.577905625747265
0.467500000000000	0.522928954148692
0.470000000000000	0.473180684487337
0.472500000000000	0.428163870169035
0.475000000000000	0.387428746313651
0.477500000000000	0.350568259567156
0.480000000000000	0.317214019733808
0.482500000000000	0.287032633731931
0.485000000000000	0.259722386021050
0.487500000000000	0.235010232964765
0.490000000000000	0.212649081608717
0.492500000000000	0.192415326101150
0.495000000000000	0.174106617472653
0.497500000000000	0.157539844769972
0.500000000000000	0.142549307583150
0.502500000000000	0.128985061890798
0.505000000000000	0.116711422832315
0.507500000000000	0.105605609563103
0.510000000000000	0.0955565187444411
0.512500000000000	0.0864636144842472
0.515000000000000	0.0782359236973272
0.517500000000000	0.0707911268887940
0.520000000000000	0.0640547353178208
0.522500000000000	0.0579593463426614
0.525000000000000	0.0524439695314022
0.527500000000000	0.0474534168223433
0.530000000000000	0.0429377506524929
0.532500000000000	0.0388517845487627
0.535000000000000	0.0351546312009577
0.537500000000000	0.0318092935057802
0.540000000000000	0.0287822944973457
0.542500000000000	0.0260433424712176
0.545000000000000	0.0235650279562853
0.547500000000000	0.0213225495068445
0.550000000000000	0.0192934655760759
0.552500000000000	0.0174574699915801
0.555000000000000	0.0157961887866007
0.557500000000000	0.0142929963608944
0.560000000000000	0.0129328491269316
0.562500000000000	0.0117021349847554
0.565000000000000	0.0105885371153425
0.567500000000000	0.00958091073308180
0.570000000000000	0.00866917156437333
0.572500000000000	0.00784419493647898
0.575000000000000	0.00709772446744300
0.577500000000000	0.00642228944376875
0.580000000000000	0.00581113006030555
0.582500000000000	0.00525812977158028
0.585000000000000	0.00475775408259705
0.587500000000000	0.00430499516116571
0.590000000000000	0.00389532172258646
0.592500000000000	0.00352463368214155
0.595000000000000	0.00318922112165770
0.597500000000000	0.00288572716311848
0.600000000000000	0.00261111437211348
0.602500000000000	0.00236263436062694
0.605000000000000	0.00213780028071922
0.607500000000000	0.00193436193699842
0.610000000000000	0.00175028326582589
0.612500000000000	0.00158372195909365
0.615000000000000	0.00143301102583861
0.617500000000000	0.00129664210936234
0.620000000000000	0.00117325039042413
0.622500000000000	0.00106160092956161
0.625000000000000	0.000960576305950943
0.627500000000000	0.000869165435145274
0.630000000000000	0.000786453449424896
0.632500000000000	0.000711612542533615
0.635000000000000	0.000643893683365092
0.637500000000000	0.000582619120855556
0.640000000000000	0.000527175599637488
0.642500000000000	0.000477008223701610
0.645000000000000	0.000431614901828275
0.647500000000000	0.000390541323627407
0.650000000000000	0.000353376411365585
0.652500000000000	0.000319748206355246
0.655000000000000	0.000289320147025048
0.657500000000000	0.000261787699450967
0.660000000000000	0.000236875309843376
0.662500000000000	0.000214333646829366
0.665000000000000	0.000193937106076019
0.667500000000000	0.000175481552415056
0.670000000000000	0.000158782276546692
0.672500000000000	0.000143672146451029
0.675000000000000	0.000129999935204142
0.677500000000000	0.000117628806634510
0.680000000000000	0.000106434946530756
0.682500000000000	9.63063227537814e-05
0.685000000000000	8.71415648404238e-05
0.687500000000000	7.88489489792771e-05
0.690000000000000	7.13454797301849e-05
0.692500000000000	6.45560600332338e-05
0.695000000000000	5.84127389613117e-05
0.697500000000000	5.28540319868450e-05
0.700000000000000	4.78243060057879e-05
0.702500000000000	4.32732216234087e-05
0.705000000000000	3.91552302614926e-05
0.707500000000000	3.54291175456261e-05
0.710000000000000	3.20575913165914e-05
0.712500000000000	2.90069082520747e-05
0.715000000000000	2.62465359610545e-05
0.717500000000000	2.37488479361779e-05
0.720000000000000	2.14888461347349e-05
0.722500000000000	1.94439122341107e-05
0.725000000000000	1.75935792818491e-05
0.727500000000000	1.59193288825611e-05
0.730000000000000	1.44044045087787e-05
0.732500000000000	1.30336440733878e-05
0.735000000000000	1.17933289746315e-05
0.737500000000000	1.06710454301770e-05
0.740000000000000	9.65556106356160e-06
0.742500000000000	8.73671299529308e-06
0.745000000000000	7.90530482390934e-06
0.747500000000000	7.15301554747329e-06
0.750000000000000	6.47231624199326e-06
0.752500000000000	5.85639388667339e-06
0.755000000000000	5.29908425343633e-06
0.757500000000000	4.79480967720785e-06
0.760000000000000	4.33852327577988e-06
0.762500000000000	3.92565822474841e-06
0.765000000000000	3.55208243615220e-06
0.767500000000000	3.21405707199583e-06
0.770000000000000	2.90819906697022e-06
0.772500000000000	2.63144731174452e-06
0.775000000000000	2.38103214820371e-06
0.777500000000000	2.15444695644133e-06
0.780000000000000	1.94942409957536e-06
0.782500000000000	1.76391191444176e-06
0.785000000000000	1.59605344541717e-06
0.787500000000000	1.44416901312616e-06
0.790000000000000	1.30673808589669e-06
0.792500000000000	1.18238550903875e-06
0.795000000000000	1.06986668824552e-06
0.797500000000000	9.68055387688357e-07
0.800000000000000	8.75932748302367e-07
0.802500000000000	7.92576654697756e-07
0.805000000000000	7.17153019513433e-07
0.807500000000000	6.48906893457679e-07
0.810000000000000	5.87155318478091e-07
0.812500000000000	5.31280006618602e-07
0.815000000000000	4.80722110631636e-07
0.817500000000000	4.34975251460984e-07
0.820000000000000	3.93582031983238e-07
0.822500000000000	3.56127761742384e-07
0.825000000000000	3.22237667942949e-07
0.827500000000000	2.91572711939726e-07
0.830000000000000	2.63825928666280e-07
0.832500000000000	2.38719463315180e-07
0.835000000000000	2.16002305269919e-07
0.837500000000000	1.95446976159294e-07
0.840000000000000	1.76847786728112e-07
0.842500000000000	1.60018396456207e-07
0.845000000000000	1.44790767680864e-07
0.847500000000000	1.31012027964114e-07
0.850000000000000	1.18544644405667e-07
0.852500000000000	1.07263634636053e-07
0.855000000000000	9.70560438778474e-08
0.857500000000000	8.78200733810232e-08
0.860000000000000	7.94628143548886e-08
0.862500000000000	7.19009452197988e-08
0.865000000000000	6.50586398520185e-08
0.867500000000000	5.88675675837217e-08
0.870000000000000	5.32654986995670e-08
0.872500000000000	4.81966530625537e-08
0.875000000000000	4.36101312976686e-08
0.877500000000000	3.94600891048142e-08
0.880000000000000	3.57048656941681e-08
0.882500000000000	3.23071580991110e-08
0.885000000000000	2.92328009857301e-08
0.887500000000000	2.64509409657468e-08
0.890000000000000	2.39336879706606e-08
0.892500000000000	2.16561152517495e-08
0.895000000000000	1.95952135025006e-08
0.897500000000000	1.77305881103231e-08
0.900000000000000	1.60432389660509e-08
0.902500000000000	1.45166063415122e-08
0.905000000000000	1.31351763861034e-08
0.907500000000000	1.18851783785027e-08
0.910000000000000	1.07540617878847e-08
0.912500000000000	9.73067058684944e-09
0.915000000000000	8.80472031263730e-09
0.917500000000000	7.96679806712944e-09
0.920000000000000	7.20871114270388e-09
0.922500000000000	6.52278977052301e-09
0.925000000000000	5.90206143346175e-09
0.927500000000000	5.34042517903564e-09
0.930000000000000	4.83212868061647e-09
0.932500000000000	4.37229117621669e-09
0.935000000000000	3.95620621677686e-09
0.937500000000000	3.57969029202193e-09
0.940000000000000	3.23908283046121e-09
0.942500000000000	2.93089757353217e-09
0.945000000000000	2.65199688852852e-09
0.947500000000000	2.39959176860021e-09
0.950000000000000	2.17124183275346e-09
0.952500000000000	1.96468101292263e-09
0.955000000000000	1.77764324104205e-09
0.957500000000000	1.60855970075859e-09
0.960000000000000	1.45533863693470e-09
0.962500000000000	1.31693417200164e-09
0.965000000000000	1.19160317667812e-09
0.967500000000000	1.07812546046726e-09
0.970000000000000	9.75629458728415e-10
0.972500000000000	8.82720668036572e-10
0.975000000000000	7.98701836679221e-10
0.977500000000000	7.22701400015724e-10
0.980000000000000	6.54022106333574e-10
0.982500000000000	5.91792390992133e-10
0.985000000000000	5.35489315207020e-10
0.987500000000000	4.84415627265726e-10
0.990000000000000	4.38397014240122e-10
0.992500000000000	3.96561911489574e-10
0.995000000000000	3.58910319014080e-10
0.997500000000000	3.24744985101132e-10
1	2.93891596822603e-10

==> Ex3objconv.txt <==
1	46.9882012425544
2	32.5707119668192
3	25.9321979141965
4	23.6332858663792
5	13.6863799394848
6	8.70304297545441
7	4.92122294098188
8	3.44063712867494
9	2.54688501200404
10	2.00467188599273
11	1.66875459291381
12	1.43783669189195
13	1.26721724995141
14	1.13150874001333
15	1.01633502320286
16	0.914184128350114
17	0.837778488309716
18	0.771765522942243
19	0.710630681805537
20	0.654376421874040
21	0.603577904935186
22	0.558337615005558
23	0.518836512274974
24	0.484731432438032
25	0.455496432574199
26	0.397848208044101
27	0.393821756503818
28	0.372781301260487
29	0.362536545792437
30	0.348429877930905
31	0.340614831752880
32	0.330887925725749
33	0.324967738146182
34	0.318205462470780
35	0.313718789353504
36	0.309108046412938
37	0.305955349196243
38	0.303183556393057
39	0.301157927985496
40	0.299533200062209
41	0.298098025842566
42	0.296938158616805
43	0.296014504770954
44	0.295095120567048
45	0.294390477960843
46	0.293776221804767
47	0.293108902701344
48	0.292632727526161
49	0.292166904283386
50	0.291652895809181
51	0.267619990993125
52	0.271237868188018
53	0.270073798064268
54	0.270604499422525
55	0.270425685935197
56	0.270545605814866
57	0.270565729935255
58	0.270643782987507
59	0.270688667846293
60	0.270748790228293
61	0.270810561655762
62	0.270865912166086
63	0.270908786480740
64	0.270936484708296
65	0.270964876162900
66	0.270986790876677
67	0.270987496598049
68	0.270990529822208
69	0.270983799577949
70	0.270971714208070
71	0.270951752567253
72	0.270913823997524
73	0.270866790490935
74	0.270853969923556
75	0.270815186888307
76	0.245620310818761
77	0.247908232429388
78	0.248524996253616
79	0.247832110895795
80	0.247324976863504
81	0.246912456386306
82	0.246597823343205
83	0.246372835720288
84	0.246210484444945
85	0.246049635315143
86	0.245935951592475
87	0.245823236364710
88	0.245734375311959
89	0.245661013699132
90	0.245575513737065
91	0.245515190700666
92	0.245454882601195
93	0.245373293414618
94	0.245297223059658
95	0.245229206863233
96	0.245167519741217
97	0.245085126200699
98	0.245013953360586
99	0.244943049069709
100	0.244883229102042
101	0.233713416903185
102	0.233419836677208
103	0.233639258181846
104	0.233714205081905
105	0.233631842549569
106	0.233530003045912
107	0.233552547151254
108	0.233516192684168
109	0.233286953289267
110	0.233198294632335
111	0.233065444940932
112	0.233000552445798
113	0.232894826756169
114	0.232828398552838
115	0.232726871901673
116	0.232763865748744
117	0.232719267809738
118	0.232589151269629
119	0.232617108491858
120	0.232579364383184
121	0.232539910754166
122	0.232500952707809
123	0.232463967691571
124	0.232432244323552
125	0.232405741271809
126	0.227568831971847
127	0.227372888393660
128	0.227435883690356
129	0.227406859519042
130	0.227350023057225
131	0.227286307892367
132	0.227303099837455
133	0.227302646147713
134	0.227295538544311
135	0.227286158518072
136	0.227275888639986
137	0.227264987148122
138	0.227253212966209
139	0.227240397465026
140	0.227226668470869
141	0.227212817143963
142	0.227199752238774
143	0.227187719721437
144	0.227176377012547
145	0.227165309660816
146	0.227154198302519
147	0.227142741801414
148	0.227130537876805
149	0.227049582871035
150	0.226999032731101
151	0.225207290590196
152	0.225099260189146
153	0.225009510276278
154	0.224948504846800
155	0.224938835352243
156	0.224896477999227
157	0.224977226505228
158	0.224896558318016
159	0.224894544124211
160	0.224835019740174
161	0.224780557589435
162	0.224775879902389
163	0.224725357036892
164	0.224753564796795
165	0.224680824783628
166	0.224780921773414
167	0.224708910686912
168	0.224691780105815
169	0.224600741447669
170	0.224605231043388
171	0.224664829855700
172	0.224644080649046
173	0.224755433310884
174	0.224562807937256
175	0.224625121193811
176	0.223863630264133
177	0.223735191983859
178	0.223687013717847
179	0.223619121068252
180	0.223750432121221
181	0.223723725627481
182	0.223739072456334
183	0.223880954695025
184	0.223873229899309
185	0.223889715601927
186	0.224039908666256
187	0.224150492077477
188	0.224112380701792
189	0.224261384618151
190	0.224473175242762
191	0.224533696433009
192	0.224293153574982
193	0.224109796015557
194	0.224176728140351
195	0.224088139589292
196	0.224122578715028
197	0.224246436271420
198	0.224145159536907
199	0.224124490018278
200	0.224179107237626
201	0.223942162041909
202	0.223900569078608
203	0.223858608776300
204	0.223847052318611
205	0.223935470865327
206	0.224120193231128
207	0.224124992733283
208	0.226787247324412
209	0.224152251674654
210	0.224150660209657
211	0.224404720754804
212	0.227393732829462
213	0.224316004891504
214	0.225178205564493
215	0.224265091926730
216	0.223973237707991
217	0.223970695030564
218	0.223892917997824
219	0.223770803409361
220	0.223750308386942
221	0.223744398501959
222	0.223824038152880
223	0.223914242659850
224	0.224064067448151
225	0.224197643898107
226	0.223958633505271
227	0.223921867335547
228	0.223841202117644
229	0.223897296682923
230	0.224136432226096
231	0.224047663242457
232	0.223737054342471
233	0.223881147565394
234	0.223830266256564
235	0.223922235436042
236	0.224268652302872
237	0.232079926470457
238	0.224054282860091
239	0.223982402524233
240	0.223971423739640
241	0.223969182105652
242	0.223968554023153
243	0.223967552092543
244	0.223966941966180
245	0.223966967618062
246	0.223966225815823
247	0.223966234198913
248	0.223966137200479
249	0.223965953657441
250	0.223965702896104

==> Ex3volfconv.txt <==
1	0.207478696460266
2	0.193048754895869
3	0.189601669232756
4	0.198734695702519
5	0.203509922752083
6	0.217361125359050
7	0.231288056764230
8	0.240225540271464
9	0.244591259251083
10	0.246625004975028
11	0.247567474130691
12	0.248094234772198
13	0.248393843238954
14	0.248573952609709
15	0.248705634748241
16	0.248842895292012
17	0.248970510423439
18	0.249102334900706
19	0.249235025486662
20	0.249365294384827
21	0.249485367346337
22	0.249591767788964
23	0.249680730217638
24	0.249752619872580
25	0.253644293009733
26	0.249950095138804
27	0.249899660182289
28	0.249922752897007
29	0.249935525585258
30	0.249950243085792
31	0.249957108466349
32	0.249964827133471
33	0.249968656280165
34	0.249972679557011
35	0.249971267752486
36	0.249855104575602
37	0.249473565107814
38	0.248940406227605
39	0.248312573639604
40	0.247616383428247
41	0.246875436655499
42	0.246098514018834
43	0.245301224167391
44	0.244499478655033
45	0.243699384058583
46	0.242901363420744
47	0.242115479166680
48	0.241337836457304
49	0.240567346325406
50	0.241792835302088
51	0.240690706259096
52	0.239508966193452
53	0.238558041978154
54	0.237594514667239
55	0.236671334328872
56	0.235752592302212
57	0.234845424973490
58	0.233936787090876
59	0.233037245177496
60	0.232145302798137
61	0.231254074218971
62	0.230361802652800
63	0.229475468759550
64	0.228592234337784
65	0.227710105668840
66	0.226828766914691
67	0.225947621126841
68	0.225070246760149
69	0.224197441510696
70	0.223323583527309
71	0.222445284283946
72	0.221568576688659
73	0.220693627443219
74	0.219817693241701
75	0.219838925598159
76	0.225101111076395
77	0.228354836056308
78	0.228217841700304
79	0.228286968033951
80	0.228358000382926
81	0.228373491390425
82	0.228348817432035
83	0.228295514374507
84	0.228232644699056
85	0.228157698509742
86	0.228083549505882
87	0.228008490764337
88	0.227935045977813
89	0.227871587634494
90	0.227809989427234
91	0.227755460583431
92	0.227712110290744
93	0.227673970792412
94	0.227639774310988
95	0.227610495858680
96	0.227590369244684
97	0.227572724838801
98	0.227559496325891
99	0.227547497327498
100	0.227630883238672
101	0.233516683334062
102	0.238693025418918
103	0.238706393729791
104	0.238699598005477
105	0.238751856301884
106	0.238756099339609
107	0.238773620328693
108	0.238874908769231
109	0.238946363839975
110	0.238971604137781
111	0.238981722470544
112	0.238989261596443
113	0.239018071836474
114	0.239047962069436
115	0.239035338793699
116	0.239037145426908
117	0.239089418956264
118	0.239082600003890
119	0.239090136848949
120	0.239106432966832
121	0.239121333880677
122	0.239134067898465
123	0.239141963904117
124	0.239144901238802
125	0.239319145131430
126	0.245063497848862
127	0.244847692231633
128	0.244730629829873
129	0.244707699278248
130	0.244748779670438
131	0.244733653913854
132	0.244735616320069
133	0.244740687589067
134	0.244746893093712
135	0.244753647022776
136	0.244761012429529
137	0.244769269648530
138	0.244778789484767
139	0.244789591315860
140	0.244800891780943
141	0.244811299144268
142	0.244820164207650
143	0.244827813342227
144	0.244834546698639
145	0.244840566506042
146	0.244846154307779
147	0.244851817659281
148	0.244898302328827
149	0.244928904975767
150	0.245027065542195
151	0.247415583907048
152	0.247917229522742
153	0.247905483192367
154	0.247881214096029
155	0.247923965784700
156	0.247968978233094
157	0.247977881045701
158	0.248036680717889
159	0.247996649103811
160	0.247995282224401
161	0.248044280709247
162	0.248019168524502
163	0.248029251691386
164	0.248049484676419
165	0.248058213910521
166	0.248050285742020
167	0.248084149467358
168	0.248004114781645
169	0.248019578947396
170	0.248075796636828
171	0.248083648233350
172	0.248067877142892
173	0.248084239533295
174	0.248108306854161
175	0.248306464867000
176	0.249344454115027
177	0.249616729641344
178	0.249664871475149
179	0.249680967402481
180	0.249657540758694
181	0.249671268663258
182	0.249680474863193
183	0.249696803122063
184	0.249708697304419
185	0.249674844164524
186	0.249689582199680
187	0.249740348687828
188	0.249663057231102
189	0.249752221478830
190	0.249689652419637
191	0.249702477595702
192	0.249684555247237
193	0.249767193629235
194	0.249678999292853
195	0.249684967156023
196	0.249676840250737
197	0.249745831592626
198	0.249708306947415
199	0.249814895909360
200	0.249753140611312
201	0.249843870651454
202	0.249900812346961
203	0.249943356045113
204	0.249884388562937
205	0.249870197565212
206	0.249923940417151
207	0.249972277506900
208	0.249977104512555
209	0.249862990579095
210	0.249920680423537
211	0.249942496875527
212	0.249918019617711
213	0.250052686998413
214	0.249900983741642
215	0.249945534184126
216	0.249938784469672
217	0.249927053441747
218	0.249866131326547
219	0.249944859411464
220	0.249937934092638
221	0.249900658079466
222	0.249957001207463
223	0.249972071443045
224	0.249947113865995
225	0.249971020224402
226	0.249925131571930
227	0.249933961862023
228	0.249904210094469
229	0.249947750674278
230	0.249938785428944
231	0.249773514738023
232	0.249915687885570
233	0.249909374700946
234	0.250011422003062
235	0.249974394694195
236	0.250050794107404
237	0.249948478918145
238	0.249892733977003
239	0.249921487933625
240	0.249919619992794
241	0.249920551675809
242	0.249926355788124
243	0.249925133458270
244	0.249927939813054
245	0.249926336232273
246	0.249925710413436
247	0.249925158954712
248	0.249925833182139
249	0.249926952783639
250	0.249926945845538

==> Ex4objconv.txt <==
1	6.92669316148231
2	5.40319941755737
3	4.17618427198269
4	3.20693462072143
5	2.50440075708232
6	1.99847224246552
7	1.58178012734544
8	1.22835827742815
9	1.01595393839962
10	1.22837653006197
11	0.608567390926928
12	0.496848697285480
13	0.388135143134193
14	0.308003507960802
15	0.260840075870676
16	0.231910184821285
17	0.203616905766144
18	0.151410730985461
19	0.129946217252442
20	0.122925207214320
21	0.119014236343713
22	0.116340606916655
23	0.113704677226042
24	0.111453060835323
25	0.109234862455956
26	0.100702048500265
27	0.102395261653059
28	0.0980915527156411
29	0.0985698666381478
30	0.0953038451431069
31	0.0951965891985864
32	0.0926619833111896
33	0.0920796124023601
34	0.0901080478384928
35	0.0892689746226141
36	0.0877118654877582
37	0.0866706319771177
38	0.0854109095291038
39	0.0843014401520220
40	0.0831872944854637
41	0.0821506079430528
42	0.0810907397366737
43	0.0800850072049333
44	0.0790777993694879
45	0.0781231909167433
46	0.0771883672671011
47	0.0762415247876321
48	0.0753454071442973
49	0.0744974858764864
50	0.0736465913533941
51	0.0633899638027358
52	0.0882210366174870
53	0.0709039696944904
54	0.0699556116767398
55	0.0694143964328131
56	0.0691739543982958
57	0.0689738137009126
58	0.0688432920039131
59	0.0687463025510206
60	0.0686559130994438
61	0.0685637447843659
62	0.0684873839916061
63	0.0684188775464295
64	0.0683533411974501
65	0.0682871048233954
66	0.0682301208435691
67	0.0681753741721460
68	0.0681166589020774
69	0.0680668213779209
70	0.0680171522843795
71	0.0679697714805218
72	0.0679236498056267
73	0.0678767584493551
74	0.0678355396626764
75	0.0677906153606528
76	0.0586641722974624
77	0.0607832657436741
78	0.0634329385948591
79	0.0650223957642456
80	0.0649913589287465
81	0.0649720911334370
82	0.0649470372486539
83	0.0649206330643761
84	0.0648947784354669
85	0.0648702330943154
86	0.0648475092903900
87	0.0648260985077780
88	0.0648059671839831
89	0.0647870925829583
90	0.0647690974954044
91	0.0647521774227299
92	0.0647365058121781
93	0.0647213906165651
94	0.0647070052283216
95	0.0646933466438812
96	0.0646801607443571
97	0.0646676540579265
98	0.0646559776598716
99	0.0646445118592737
100	0.0646334501955898
101	0.0598766684775416
102	0.0620309319095013
103	0.0634629143812201
104	0.0635103129756646
105	0.0634991957274615
106	0.0634981841391013
107	0.0634941034595359
108	0.0634885882843150
109	0.0634823707947100
110	0.0634758362287955
111	0.0634691469765674
112	0.0634623844902143
113	0.0634555912362363
114	0.0634487488716967
115	0.0634418671328546
116	0.0634349905152234
117	0.0634281134289684
118	0.0634212376503835
119	0.0634143611681768
120	0.0634074746359543
121	0.0634005753839054
122	0.0633936861638022
123	0.0633867828896099
124	0.0633798688834770
125	0.0633729421551356
126	0.0613694522041931
127	0.0624860846047054
128	0.0628774597212160
129	0.0628689746837387
130	0.0628618516335509
131	0.0628577978174127
132	0.0628524666494107
133	0.0628466192000877
134	0.0628405233543306
135	0.0628343548188532
136	0.0628280959755671
137	0.0628217514190660
138	0.0628153273315695
139	0.0628089085622097
140	0.0628025315171938
141	0.0627962994872807
142	0.0627903009337593
143	0.0627845310609576
144	0.0627790807457286
145	0.0627738634456688
146	0.0627600272980798
147	0.0627543995114218
148	0.0627505608994514
149	0.0627464927012549
150	0.0627425436874149
151	0.0619405571223246
152	0.0624208226943838
153	0.0625103070930994
154	0.0625274056044597
155	0.0625177092066388
156	0.0624893685963158
157	0.0624903792079099
158	0.0624793397476011
159	0.0624816938611009
160	0.0624781602393231
161	0.0624725082095913
162	0.0624706104295055
163	0.0624581047776146
164	0.0624552646710509
165	0.0624482992798532
166	0.0624427667764656
167	0.0624424186284693
168	0.0624350809489294
169	0.0624366485384114
170	0.0624277698491260
171	0.0624255986711052
172	0.0624207754831280
173	0.0623911708471006
174	0.0624030959518961
175	0.0624040073230416
176	0.0621888707079524
177	0.0622501647894732
178	0.0623562327493811
179	0.0623593386506801
180	0.0623409984794367
181	0.0623191619562699
182	0.0623219536884433
183	0.0623267820470380
184	0.0623191336294676
185	0.0623179501207081
186	0.0622983892067020
187	0.0623062522570315
188	0.0622986295656076
189	0.0622978580702884
190	0.0623011503926526
191	0.0622933365645881
192	0.0622952737064019
193	0.0622972069163660
194	0.0622931349950944
195	0.0622871740216550
196	0.0622931839898233
197	0.0622930126983830
198	0.0622923343397693
199	0.0622918410689762
200	0.0622918610505034
201	0.0622669034666781
202	0.0622715388259297
203	0.0622913499886056
204	0.0622512922442965
205	0.0622610098306304
206	0.0622659545832408
207	0.0622798271953207
208	0.0622796816310046
209	0.0622675003523819
210	0.0622743166424462
211	0.0622647131302487
212	0.0622712570623150
213	0.0622718701505966
214	0.0622715797931695
215	0.0622689254319002
216	0.0622716330692887
217	0.0622721351618578
218	0.0622713903381316
219	0.0622711831185417
220	0.0622676945335981
221	0.0622744885860294
222	0.0622717471198309
223	0.0622729990383564
224	0.0622732709293140
225	0.0622717199883372
226	0.0622709531843917
227	0.0622715834191194
228	0.0622701901304767
229	0.0622704825436911
230	0.0622704904383834
231	0.0622712791538856
232	0.0622716904419283
233	0.0622720974567084
234	0.0622703204315130
235	0.0622579212232829
236	0.0622699343765613
237	0.0622714702316894
238	0.0622717755354339
239	0.0622710794214792
240	0.0622705119134548
241	0.0622678699360172
242	0.0622710781231005
243	0.0622715085327731
244	0.0622716001101099
245	0.0622689113696906
246	0.0622671592888651
247	0.0622668703710146
248	0.0622704421838864
249	0.0622624529076100
250	0.0622676233344362

==> Ex4volfconv.txt <==
1	0.376992212268566
2	0.371631344898525
3	0.366837084603636
4	0.364743455064990
5	0.362167033896380
6	0.359940561102011
7	0.356432859940899
8	0.351027475890162
9	0.345322707241741
10	0.345162926000630
11	0.348984508815042
12	0.354340040065056
13	0.359110645468276
14	0.362522235087254
15	0.364727755189668
16	0.365807753168858
17	0.366343084530707
18	0.366426949038014
19	0.366186500062826
20	0.365752959823260
21	0.365208982574073
22	0.364524928554396
23	0.363744325229394
24	0.362842100626286
25	0.368016289811182
26	0.366267681847716
27	0.364423420284624
28	0.362816070092355
29	0.361017029652841
30	0.359331159704478
31	0.357519132704789
32	0.355772383267798
33	0.353975001032386
34	0.352228488685293
35	0.350437791942684
36	0.348658786690538
37	0.346877547702191
38	0.345099006350555
39	0.343326594829463
40	0.341580998259592
41	0.339829938678023
42	0.338073850207349
43	0.336320730097920
44	0.334586052769404
45	0.332862245520794
46	0.331150285719288
47	0.329448538815568
48	0.327758792458074
49	0.326059881091744
50	0.332917423810813
51	0.341862302407094
52	0.345340379110410
53	0.345139544271940
54	0.345612509377362
55	0.346009831327890
56	0.346300224491612
57	0.346514678853304
58	0.346696369815137
59	0.346854740164168
60	0.347001805215457
61	0.347139452951739
62	0.347272469776391
63	0.347400426690796
64	0.347524671437153
65	0.347645180517257
66	0.347761765215867
67	0.347877359249847
68	0.347989718885477
69	0.348100498069642
70	0.348211544731664
71	0.348324407741189
72	0.348435754542521
73	0.348545578909888
74	0.348654621450869
75	0.355189904635832
76	0.362604703589296
77	0.369194414046626
78	0.373816968523862
79	0.373603478540039
80	0.373557481946921
81	0.373560689529975
82	0.373587564663349
83	0.373624873591172
84	0.373666020663215
85	0.373707032405808
86	0.373745899646314
87	0.373782368365287
88	0.373815984589361
89	0.373848092426504
90	0.373880035826438
91	0.373911419350509
92	0.373942163503373
93	0.373972003114678
94	0.374000464772244
95	0.374028623618740
96	0.374057214544670
97	0.374085714462709
98	0.374114237701871
99	0.374142638489946
100	0.375332819414776
101	0.382757344467439
102	0.387325319060858
103	0.387437578101449
104	0.387387044982880
105	0.387354156561086
106	0.387341293327940
107	0.387338615373004
108	0.387341023655066
109	0.387345891400551
110	0.387351961134349
111	0.387358651248808
112	0.387365628422904
113	0.387373284421919
114	0.387381724794915
115	0.387390701412007
116	0.387400061782754
117	0.387409677393300
118	0.387419470672216
119	0.387429796756583
120	0.387440780379361
121	0.387452264373163
122	0.387464158802207
123	0.387476467076128
124	0.387489203343924
125	0.387525134071494
126	0.392682209032008
127	0.394255447870983
128	0.394473165193379
129	0.394437937558436
130	0.394442836059614
131	0.394457137541181
132	0.394476225041729
133	0.394497617069443
134	0.394520600259239
135	0.394544979040860
136	0.394571048324216
137	0.394599082798720
138	0.394629091860887
139	0.394660157506834
140	0.394691241264348
141	0.394721261911355
142	0.394749257247992
143	0.394775026036353
144	0.394798303258999
145	0.394872804641623
146	0.394879175690648
147	0.394891756766454
148	0.394903497902184
149	0.394915213695878
150	0.395525634972074
151	0.397438829572519
152	0.397969118500117
153	0.398199737577005
154	0.398266315491177
155	0.398234779920968
156	0.398253134922002
157	0.398245214636444
158	0.398253839047271
159	0.398271762336701
160	0.398260591391377
161	0.398281687491303
162	0.398259106472535
163	0.398264810655180
164	0.398286555036640
165	0.398315333968422
166	0.398324669846297
167	0.398349696097479
168	0.398405084265222
169	0.398382633336236
170	0.398378510387908
171	0.398370020403869
172	0.398353175803721
173	0.398388480877733
174	0.398388858271917
175	0.398549631294835
176	0.398989672376082
177	0.399402415418070
178	0.399457175199362
179	0.399441447117501
180	0.399412745976291
181	0.399452829907877
182	0.399467628194147
183	0.399456560931163
184	0.399501836586741
185	0.399491208732990
186	0.399554292713523
187	0.399542802322434
188	0.399540147095248
189	0.399544440301150
190	0.399526655131096
191	0.399519520877081
192	0.399510918051152
193	0.399495628707402
194	0.399513291030508
195	0.399539501891250
196	0.399544074561590
197	0.399534588290419
198	0.399542671549140
199	0.399542821879474
200	0.399650194584175
201	0.399698555056191
202	0.399692294838888
203	0.399758467871771
204	0.399793693092611
205	0.399817535249100
206	0.399826383166659
207	0.399809032224070
208	0.399824355464757
209	0.399815511779555
210	0.399857843257492
211	0.399841106804438
212	0.399819389650212
213	0.399806566917280
214	0.399829869143422
215	0.399822485564949
216	0.399803898734236
217	0.399779818986759
218	0.399760473456658
219	0.399751218891743
220	0.399772688929217
221	0.399734777040525
222	0.399719662116167
223	0.399757148268434
224	0.399735604478914
225	0.399732972063531
226	0.399744571010143
227	0.399731751707382
228	0.399720794267231
229	0.399745204636702
230	0.399741621671126
231	0.399748218507865
232	0.399748818345930
233	0.399700518596867
234	0.399679448389162
235	0.399698846853667
236	0.399757774526926
237	0.399778542346895
238	0.399731873103786
239	0.399719934468229
240	0.399729891386669
241	0.399734924932264
242	0.399779152281001
243	0.399756209947616
244	0.399708406742128
245	0.399687596692399
246	0.399758701952458
247	0.399749117284872
248	0.399727567906331
249	0.399696838375995
250	0.399666491306550

==> MaterialDensity1.txt <==
0	7.85000000000000e-06
0.0100000000000000	711.481804565067
0.0200000000000000	1422.96360128013
0.0300000000000000	2120.44912641449
0.0400000000000000	2791.02219958091
0.0500000000000000	3423.75439861690
0.0600000000000000	4010.31355669792
0.0700000000000000	4545.21992973386
0.0800000000000000	5025.77219997294
0.0900000000000000	5451.72039542704
0.100000000000000	5824.78721007757
0.110000000000000	6148.13557176574
0.120000000000000	6425.85866560306
0.130000000000000	6662.54041539306
0.140000000000000	6862.90828772320
0.150000000000000	7031.58068643691
0.160000000000000	7172.89911530832
0.170000000000000	7290.82958348287
0.180000000000000	7388.91650886104
0.190000000000000	7470.27378884586
0.200000000000000	7537.60033293587
0.210000000000000	7593.21026048688
0.220000000000000	7639.07064675567
0.230000000000000	7676.84192743579
0.240000000000000	7707.91779781852
0.250000000000000	7733.46270995893
0.260000000000000	7754.44595925663
0.270000000000000	7771.67194650940
0.280000000000000	7785.80658007716
0.290000000000000	7797.40000856064
0.300000000000000	7806.90599601479
0.310000000000000	7814.69830497650
0.320000000000000	7821.08446289920
0.330000000000000	7826.31727243631
0.340000000000000	7830.60439707477
0.350000000000000	7834.11631843515
0.360000000000000	7836.99292482053
0.370000000000000	7839.34895507947
0.380000000000000	7841.27848905343
0.390000000000000	7842.85864649794
0.400000000000000	7844.15263059397
0.410000000000000	7845.21222990196
0.420000000000000	7846.07987359589
0.430000000000000	7846.79031871636
0.440000000000000	7847.37203464349
0.450000000000000	7847.84833866509
0.460000000000000	7848.23832708176
0.470000000000000	7848.55763845720
0.480000000000000	7848.81907913567
0.490000000000000	7849.03313578889
0.500000000000000	7849.20839533315
0.510000000000000	7849.35188891563
0.520000000000000	7849.46937367212
0.530000000000000	7849.56556349493
0.540000000000000	7849.64431802605
0.550000000000000	7849.70879742952
0.560000000000000	7849.76158913372
0.570000000000000	7849.80481161613
0.580000000000000	7849.84019938655
0.590000000000000	7849.86917257310
0.600000000000000	7849.89289389948
0.610000000000000	7849.91231533759
0.620000000000000	7849.92821630558
0.630000000000000	7849.94123494345
0.640000000000000	7849.95189372031
0.650000000000000	7849.96062040056
0.660000000000000	7849.96776521000
0.670000000000000	7849.97361489054
0.680000000000000	7849.97840420746
0.690000000000000	7849.98232537090
0.700000000000000	7849.98553574960
0.710000000000000	7849.98816418645
0.720000000000000	7849.99031616925
0.730000000000000	7849.99207806423
0.740000000000000	7849.99352058216
0.750000000000000	7849.99470161617
0.760000000000000	7849.99566856517
0.770000000000000	7849.99646023616
0.780000000000000	7849.99710840161
0.790000000000000	7849.99763907464
0.800000000000000	7849.99807355300
0.810000000000000	7849.99842927381
0.820000000000000	7849.99872051339
0.830000000000000	7849.99895896020
0.840000000000000	7849.99915418395
0.850000000000000	7849.99931401963
0.860000000000000	7849.99944488203
0.870000000000000	7849.99955202310
0.880000000000000	7849.99963974279
0.890000000000000	7849.99971156159
0.900000000000000	7849.99977036186
0.910000000000000	7849.99981850345
0.920000000000000	7849.99985791845
0.930000000000000	7849.99989018872
0.940000000000000	7849.99991660938
0.950000000000000	7849.99993824079
0.960000000000000	7849.99995595109
0.970000000000000	7849.99997045106
0.980000000000000	7849.99998232263
0.990000000000000	7849.99999204225
1	7850

==> MaterialDensity2.txt <==
0	7.85000000000000e-06
0.0100000000000000	173.192795385914
0.0200000000000000	382.632185790580
0.0300000000000000	632.936833288645
0.0400000000000000	927.901385800183
0.0500000000000000	1269.78634271119
0.0600000000000000	1658.53281512013
0.0700000000000000	2091.04729686774
0.0800000000000000	2560.75873015653
0.0900000000000000	3057.65565741883
0.100000000000000	3568.93203924003
0.110000000000000	4080.20842106123
0.120000000000000	4577.10534832353
0.130000000000000	5046.81678161232
0.140000000000000	5479.33126335993
0.150000000000000	5868.07773576887
0.160000000000000	6209.96269267988
0.170000000000000	6504.92724519142
0.180000000000000	6755.23189268948
0.190000000000000	6964.67128309415
0.200000000000000	7137.86407063006
0.210000000000000	7279.69294902903
0.220000000000000	7394.91274896082
0.230000000000000	7487.90922866012
0.240000000000000	7562.57575080792
0.250000000000000	7622.27292926459
0.260000000000000	7669.84113025199
0.270000000000000	7707.64288256929
0.280000000000000	7737.61924385402
0.290000000000000	7761.34989545231
0.300000000000000	7780.11095982245
0.310000000000000	7794.92741656149
0.320000000000000	7806.61883450984
0.330000000000000	7815.83823582039
0.340000000000000	7823.10450843747
0.350000000000000	7828.82906799562
0.360000000000000	7833.33756488331
0.370000000000000	7836.88742025817
0.380000000000000	7839.68190854796
0.390000000000000	7841.88141500700
0.400000000000000	7843.61240328105
0.410000000000000	7844.97453925358
0.420000000000000	7846.04633817822
0.430000000000000	7846.88963376243
0.440000000000000	7847.55311035665
0.450000000000000	7848.07509181727
0.460000000000000	7848.48574171514
0.470000000000000	7848.80879805313
0.480000000000000	7849.06294030363
0.490000000000000	7849.26286628196
0.500000000000000	7849.42014018835
0.510000000000000	7849.54386028542
0.520000000000000	7849.64118447343
0.530000000000000	7849.71774394613
0.540000000000000	7849.77796872252
0.550000000000000	7849.82534380493
0.560000000000000	7849.86261073309
0.570000000000000	7849.89192616505
0.580000000000000	7849.91498664165
0.590000000000000	7849.93312674232
0.600000000000000	7849.94739630493
0.610000000000000	7849.95862117387
0.620000000000000	7849.96745098919
0.630000000000000	7849.97439678073
0.640000000000000	7849.97986054179
0.650000000000000	7849.98415849337
0.660000000000000	7849.98753938485
0.670000000000000	7849.99019889017
0.680000000000000	7849.99229093231
0.690000000000000	7849.99393659166
0.700000000000000	7849.99523111360
0.710000000000000	7849.99624942090
0.720000000000000	7849.99705044996
0.730000000000000	7849.99768056185
0.740000000000000	7849.99817622548
0.750000000000000	7849.99856612834
0.760000000000000	7849.99887283681
0.770000000000000	7849.99911410226
0.780000000000000	7849.99930388840
0.790000000000000	7849.99945317947
0.800000000000000	7849.99957061598
0.810000000000000	7849.99966299482
0.820000000000000	7849.99973566259
0.830000000000000	7849.99979282508
0.840000000000000	7849.99983779069
0.850000000000000	7849.99987316189
0.860000000000000	7849.99990098586
0.870000000000000	7849.99992287298
0.880000000000000	7849.99994008999
0.890000000000000	7849.99995363337
0.900000000000000	7849.99996428697
0.910000000000000	7849.99997266739
0.920000000000000	7849.99997925966
0.930000000000000	7849.99998444533
0.940000000000000	7849.99998852452
0.950000000000000	7849.99999173332
0.960000000000000	7849.99999425745
0.970000000000000	7849.99999624301
0.980000000000000	7849.99999780490
0.990000000000000	7849.99999903353
1	7850

==> MaterialDensity3.txt <==
0	7.85000000000000e-06
0.0100000000000000	52.9861618024580
0.0200000000000000	114.260931625043
0.0300000000000000	184.950525184824
0.0400000000000000	266.275393474734
0.0500000000000000	359.537280792300
0.0600000000000000	466.097414486497
0.0700000000000000	587.343787181429
0.0800000000000000	724.645649715399
0.0900000000000000	879.293857174585
0.100000000000000	1052.42671787439
0.110000000000000	1244.94258164365
0.120000000000000	1457.40258651905
0.130000000000000	1689.92963913069
0.140000000000000	1942.11251355771
0.150000000000000	2212.92637495045
0.160000000000000	2500.68235098314
0.170000000000000	2803.01823772356
0.180000000000000	3116.93949458178
0.190000000000000	3438.91429453829
0.200000000000000	3765.01917149877
0.210000000000000	4091.12404845925
0.220000000000000	4413.09884841576
0.230000000000000	4727.02010527398
0.240000000000000	5029.35599201440
0.250000000000000	5317.11196804708
0.260000000000000	5587.92582943983
0.270000000000000	5840.10870386684
0.280000000000000	6072.63575647849
0.290000000000000	6285.09576135388
0.300000000000000	6477.61162512315
0.310000000000000	6650.74448582295
0.320000000000000	6805.39269328214
0.330000000000000	6942.69455581611
0.340000000000000	7063.94092851104
0.350000000000000	7170.50106220524
0.360000000000000	7263.76294952280
0.370000000000000	7345.08781781271
0.380000000000000	7415.77741137249
0.390000000000000	7477.05218119508
0.400000000000000	7530.03833514754
0.410000000000000	7575.76177406416
0.420000000000000	7615.14714918043
0.430000000000000	7649.02054891021
0.440000000000000	7678.11460790455
0.450000000000000	7703.07509834847
0.460000000000000	7724.46829699233
0.470000000000000	7742.78861582284
0.480000000000000	7758.46613997460
0.490000000000000	7771.87383717984
0.500000000000000	7783.33429390323
0.510000000000000	7793.12589975348
0.520000000000000	7801.48844890279
0.530000000000000	7808.62815952327
0.540000000000000	7814.72213336819
0.550000000000000	7819.92229055522
0.560000000000000	7824.35882167173
0.570000000000000	7828.14320229236
0.580000000000000	7831.37081520432
0.590000000000000	7834.12322404936
0.600000000000000	7836.47013941664
0.610000000000000	7838.47111515145
0.620000000000000	7840.17700912242
0.630000000000000	7841.63123914275
0.640000000000000	7842.87086131432
0.650000000000000	7843.92749484681
0.660000000000000	7844.82811444352
0.670000000000000	7845.59572866322
0.680000000000000	7846.24996026295
0.690000000000000	7846.80754239296
0.700000000000000	7847.28274263279
0.710000000000000	7847.68772520830
0.720000000000000	7848.03286029048
0.730000000000000	7848.32698802593
0.740000000000000	7848.57764386578
0.750000000000000	7848.79125082298
0.760000000000000	7848.97328348106
0.770000000000000	7849.12840788235
0.780000000000000	7849.26060082673
0.790000000000000	7849.37325159949
0.800000000000000	7849.46924870758
0.810000000000000	7849.55105382741
0.820000000000000	7849.62076484507
0.830000000000000	7849.68016959463
0.840000000000000	7849.73079166477
0.850000000000000	7849.77392944249
0.860000000000000	7849.81068939135
0.870000000000000	7849.84201441450
0.880000000000000	7849.86870802798
0.890000000000000	7849.89145496257
0.900000000000000	7849.91083872156
0.910000000000000	7849.92735654398
0.920000000000000	7849.94143215646
0.930000000000000	7849.95342664049
0.940000000000000	7849.96364769335
0.950000000000000	7849.97235752024
0.960000000000000	7849.97977955979
0.970000000000000	7849.98610421533
0.980000000000000	7849.99149373900
0.990000000000000	7849.99608639372
1	                  7850

==> MaterialDensity4.txt <==
0	7.85000000000000e-06
0.0100000000000000	0.175277111876548
0.0200000000000000	0.436733578842296
0.0300000000000000	0.826748422888166
0.0400000000000000	1.40851016861209
0.0500000000000000	2.27623643849838
0.0600000000000000	3.57037535476556
0.0700000000000000	5.50021061828738
0.0800000000000000	8.37742274704465
0.0900000000000000	12.6657980472713
0.100000000000000	19.0545913786980
0.110000000000000	28.5662146075999
0.120000000000000	42.7130199783809
0.130000000000000	63.7227109441855
0.140000000000000	94.8561553793268
0.150000000000000	140.841776558406
0.160000000000000	208.439496659218
0.170000000000000	307.108500299238
0.180000000000000	449.658828489309
0.190000000000000	652.578927097582
0.200000000000000	935.429038003302
0.210000000000000	1318.35916065692
0.220000000000000	1816.80656144222
0.230000000000000	2433.45442894012
0.240000000000000	3150.08850685237
0.250000000000000	3924.82180920123
0.260000000000000	4699.55511155009
0.270000000000000	5416.18918946234
0.280000000000000	6032.83705696024
0.290000000000000	6531.28445774553
0.300000000000000	6914.21458039915
0.310000000000000	7197.06469130487
0.320000000000000	7399.98478991315
0.330000000000000	7542.53511810322
0.340000000000000	7641.20412174324
0.350000000000000	7708.80184184405
0.360000000000000	7754.78746302313
0.370000000000000	7785.92090745827
0.380000000000000	7806.93059842407
0.390000000000000	7821.07740379486
0.400000000000000	7830.58902702376
0.410000000000000	7836.97782035518
0.420000000000000	7841.26619565541
0.430000000000000	7844.14340778417
0.440000000000000	7846.07324304769
0.450000000000000	7847.36738196396
0.460000000000000	7848.23510823384
0.470000000000000	7848.81686997957
0.480000000000000	7849.20688482361
0.490000000000000	7849.46834129058
0.500000000000000	7849.64361055245
0.510000000000000	7849.76110143382
0.520000000000000	7849.83985989573
0.530000000000000	7849.89265415625
0.540000000000000	7849.92804360494
0.550000000000000	7849.95176604044
0.560000000000000	7849.96766774475
0.570000000000000	7849.97832701199
0.580000000000000	7849.98547214870
0.590000000000000	7849.99026168435
0.600000000000000	7849.99347220938
0.610000000000000	7849.99562429013
0.620000000000000	7849.99706687366
0.630000000000000	7849.99803386662
0.640000000000000	7849.99868206151
0.650000000000000	7849.99911655961
0.660000000000000	7849.99940781242
0.670000000000000	7849.99960304502
0.680000000000000	7849.99973391336
0.690000000000000	7849.99982163703
0.700000000000000	7849.99988043997
0.710000000000000	7849.99991985676
0.720000000000000	7849.99994627862
0.730000000000000	7849.99996398972
0.740000000000000	7849.99997586183
0.750000000000000	7849.99998381994
0.760000000000000	7849.99998915443
0.770000000000000	7849.99999273024
0.780000000000000	7849.99999512718
0.790000000000000	7849.99999673389
0.800000000000000	7849.99999781090
0.810000000000000	7849.99999853285
0.820000000000000	7849.99999901678
0.830000000000000	7849.99999934117
0.840000000000000	7849.99999955862
0.850000000000000	7849.99999970437
0.860000000000000	7849.99999980208
0.870000000000000	7849.99999986757
0.880000000000000	7849.99999991147
0.890000000000000	7849.99999994090
0.900000000000000	7849.99999996063
0.910000000000000	7849.99999997385
0.920000000000000	7849.99999998271
0.930000000000000	7849.99999998865
0.940000000000000	7849.99999999264
0.950000000000000	7849.99999999531
0.960000000000000	7849.99999999710
0.970000000000000	7849.99999999830
0.980000000000000	7849.99999999910
0.990000000000000	7849.99999999964
1	7850

==> Qualifyvolf1.txt <==
1	0.185399607470524
2	0.164086657232371
3	0.149496822665854
4	0.164491470015034
5	0.178739484799452
6	0.192124552500848
7	0.208585541301466
8	0.222119099731138
9	0.226978504604300
10	0.225441342998422
11	0.221527806956063
12	0.215947956146531
13	0.210538711681143
14	0.205237066231627
15	0.199999309042531
16	0.194978695708527
17	0.190003000487430
18	0.185013844553973
19	0.180152727121378
20	0.175478520249793
21	0.170915211017336
22	0.166326992560779
23	0.161870864110529
24	0.157584419500795
25	0.153530862606219
26	0.149473796100274
27	0.145483878558212
28	0.141733929083347
29	0.135725215943318
30	0.136514362268647
31	0.131208116407658
32	0.131255927041925
33	0.126421931286279
34	0.123230442401427
35	0.121917941687632
36	0.121644614974484
37	0.121589252530353
38	0.121614681652206
39	0.121652347920775
40	0.122119667366829
41	0.121237693263365
42	0.120279490307018
43	0.119621077335288
44	0.119058157836140
45	0.118547024270381
46	0.118176450992872
47	0.117827148536616
48	0.117486364390313
49	0.117164129466137
50	0.116818676086062
51	0.116432410855930
52	0.116054909350106
53	0.115658114579262
54	0.115124115711891
55	0.114594241786068
56	0.114154271600249
57	0.113676675027401
58	0.113194204131144
59	0.112741119374325
60	0.112272839275404
61	0.111671790414485
62	0.111038567449099
63	0.110490198515932
64	0.109723740084422
65	0.108981200727513
66	0.108234890855027
67	0.107206251983318
68	0.106252255431205
69	0.105615188957545
70	0.104843046946143
71	0.103937177256394
72	0.102972892862452
73	0.102156964132981
74	0.101334099080234
75	0.100528897178434
76	0.0997440165739189
77	0.0990194627364206
78	0.0982109640237650
79	0.0975499032355392
80	0.0950859773821975
81	0.0934945081715366
82	0.0915620265128888
83	0.0895436582543371
84	0.0875482793708514
85	0.0853838602301219
86	0.0833234525084824
87	0.0814390211197114
88	0.0795746701385355
89	0.0779391714261408
90	0.0762585067564795
91	0.0751697618949437
92	0.0737181729052697
93	0.0730860809386199
94	0.0715766891768982
95	0.0710618936589507
96	0.0693184513440239
97	0.0688954511340569
98	0.0673611293173511
99	0.0672059513443691
100	0.0658655597963011
101	0.0657395206797392
102	0.0645727848306655
103	0.0644246798743641
104	0.0635589292818571
105	0.0631498257280905
106	0.0625498234692269
107	0.0622818573059901
108	0.0615802393313399
109	0.0612967785758834
110	0.0607342450668715
111	0.0604172870320835
112	0.0599590698653603
113	0.0596462270959427
114	0.0592237341460259
115	0.0590527018260535
116	0.0586061630112639
117	0.0583040864313494
118	0.0579456495812213
119	0.0576629426349005
120	0.0532248460420833
121	0.0524052017521245
122	0.0516408308441990
123	0.0507437527045165
124	0.0499043735171916
125	0.0491249320534580
126	0.0481483487082553
127	0.0474017164256268
128	0.0463092218577741
129	0.0456194363997002
130	0.0446838365466433
131	0.0438703349742565
132	0.0432039966761681
133	0.0423801159507677
134	0.0416409961241248
135	0.0407814961739648
136	0.0399974352710915
137	0.0391572444501061
138	0.0383527398220438
139	0.0375878936252390
140	0.0368182119671270
141	0.0360357094070625
142	0.0353853855305882
143	0.0350745945881067
144	0.0346134034480973
145	0.0344626381051044
146	0.0341323481537853
147	0.0339046204406570
148	0.0337484554426041
149	0.0333780887747327
150	0.0331582871591349
151	0.0329295971864182
152	0.0327899444611154
153	0.0325281735050158
154	0.0323257622450586
155	0.0320032196341327
156	0.0317398767299264
157	0.0315117461194508
158	0.0312800289533698
159	0.0312338405295258
160	0.0280527161926492
161	0.0282299757013704
162	0.0281079882212529
163	0.0280725007635876
164	0.0285503161551324
165	0.0281272825209896
166	0.0284561099565809
167	0.0282843249842602
168	0.0282011377314145
169	0.0283148632268464
170	0.0283781670953485
171	0.0282754449133924
172	0.0285120943692718
173	0.0285010635214629
174	0.0286336272078535
175	0.0286814353407235
176	0.0287932675358526
177	0.0289321713981690
178	0.0292354339088630
179	0.0293802417437558
180	0.0293896299372133
181	0.0293742194443864
182	0.0294619995366323
183	0.0295345204794184
184	0.0296060521060893
185	0.0297295092469691
186	0.0298650113685626
187	0.0300212680212539
188	0.0301981149632669
189	0.0303202031342684
190	0.0306325835187206
191	0.0306833238099757
192	0.0308493036274537
193	0.0308438389542733
194	0.0308981125758713
195	0.0311536006889118
196	0.0311933889232442
197	0.0313667650945446
198	0.0314308878466729
199	0.0315755964982004
200	0.0325837767849378
201	0.0330343446497052
202	0.0332210735838952
203	0.0333166876622427
204	0.0334840789661561
205	0.0334894899726978
206	0.0335458748900675
207	0.0336250559650984
208	0.0335819532336868
209	0.0336892791405372
210	0.0336419954445597
211	0.0336852622908264
212	0.0338312355543700
213	0.0337980645223274
214	0.0339706699133358
215	0.0338992194539507
216	0.0341508557318872
217	0.0341164037114938
218	0.0343005259071330
219	0.0343913767190431
220	0.0345856238108757
221	0.0349124140358330
222	0.0348565113180964
223	0.0349566634278210
224	0.0351066238270027
225	0.0350693205177362
226	0.0351485307246397
227	0.0351906345373347
228	0.0352693050946592
229	0.0353553956902090
230	0.0354705083636182
231	0.0355718545616336
232	0.0356363605900911
233	0.0358262092481643
234	0.0358270142897039
235	0.0359266348763879
236	0.0358936075186907
237	0.0358859524601116
238	0.0359245508752929
239	0.0359224619581824
240	0.0377118202390847
241	0.0378019294403574
242	0.0379164987980346
243	0.0380069552239167
244	0.0381643513454783
245	0.0382589397921265
246	0.0383682015969807
247	0.0384767259724777
248	0.0386258789053702
249	0.0387551938153346
250	0.0388842441570154

==> Qualifyvolf2.txt <==
1	0.185381135173507
2	0.169936423231178
3	0.162013219339234
4	0.174189363942646
5	0.190284775303835
6	0.205089785319350
7	0.220078447765249
8	0.233107485031286
9	0.239694903847605
10	0.242197050626308
11	0.241113705858430
12	0.236058185459637
13	0.230652624964859
14	0.225366784873136
15	0.220428410709154
16	0.215504818961485
17	0.210945686381950
18	0.206376670486463
19	0.201866093979938
20	0.197298601656803
21	0.192739988285677
22	0.193276287509498
23	0.194214253085651
24	0.194782176248451
25	0.195456004105751
26	0.198966671459728
27	0.199984929050336
28	0.200333224324512
29	0.200573205831181
30	0.196618447806826
31	0.192440376597643
32	0.190294342904774
33	0.189441896558620
34	0.189312974124086
35	0.189333353604728
36	0.189484099125593
37	0.189641220853731
38	0.189760225919771
39	0.189871910965389
40	0.189905089428749
41	0.189819522135684
42	0.189759377362449
43	0.189609964586565
44	0.188833687953849
45	0.188070382086386
46	0.187754833668356
47	0.187806377707486
48	0.187884074870311
49	0.187929281392657
50	0.193730215618769
51	0.206264221868315
52	0.207319934075190
53	0.207798795344750
54	0.208416849569734
55	0.208891711240080
56	0.209268487719305
57	0.209710701940153
58	0.210076979336482
59	0.210449177609383
60	0.210763396101201
61	0.210991281167276
62	0.211153469364002
63	0.211599746362428
64	0.211712108893555
65	0.211949747576069
66	0.212130097057561
67	0.212312250532740
68	0.212347816814345
69	0.212424804737845
70	0.212768342475958
71	0.212479652527710
72	0.212798443229682
73	0.212829111482233
74	0.212815160738829
75	0.214846359367710
76	0.219140202492138
77	0.223511421533962
78	0.227390816506703
79	0.228006320805674
80	0.229047284933570
81	0.229934593387272
82	0.230355990647676
83	0.230831542920745
84	0.230925318010240
85	0.230912187932002
86	0.230792803823956
87	0.230780565597275
88	0.230792437703321
89	0.230817542116876
90	0.230832740375885
91	0.230867297233038
92	0.230874788963252
93	0.230910295980120
94	0.230891883350002
95	0.230896901119234
96	0.230866927207325
97	0.230864802485046
98	0.230842490165536
99	0.230850331562301
100	0.229796311259350
101	0.232303112287946
102	0.235965500662143
103	0.236752733831713
104	0.234580447077729
105	0.235548104436638
106	0.235246760999593
107	0.235896196518426
108	0.235688253430436
109	0.235988708613901
110	0.235534803528486
111	0.235801489813637
112	0.235726299558217
113	0.235588846848014
114	0.235458379914600
115	0.235485944608275
116	0.234980607243441
117	0.235198245093540
118	0.234916859223347
119	0.235147747220529
120	0.235255124441321
121	0.235113423281821
122	0.235218791732161
123	0.235296574799434
124	0.235246399187910
125	0.234407228788557
126	0.240670088513230
127	0.243154310936532
128	0.244342859080146
129	0.244889182721664
130	0.245143641195980
131	0.245006712465766
132	0.245798104120557
133	0.246435377750700
134	0.246314435214360
135	0.247130515049097
136	0.246787217245029
137	0.247314319894750
138	0.247095253631545
139	0.247377261878920
140	0.247270788728082
141	0.247755513240910
142	0.247583162736751
143	0.247796684597339
144	0.247799822795711
145	0.247862146197995
146	0.247910816611941
147	0.247951157060818
148	0.248021934091113
149	0.248052812542735
150	0.248975101310773
151	0.246864481841341
152	0.248471600045947
153	0.248912184873529
154	0.249007904043347
155	0.249215954547942
156	0.249403302082741
157	0.248927933646549
158	0.249052065039873
159	0.249207341002458
160	0.249509555490520
161	0.249466605860594
162	0.249652967591829
163	0.249680903536877
164	0.249787634602125
165	0.249794374004886
166	0.249815982857270
167	0.249813142380391
168	0.249818522756516
169	0.249816381202836
170	0.249816187223387
171	0.249815168149891
172	0.249815026945127
173	0.249812303478756
174	0.249809303120811
175	0.249832831367507
176	0.249805093112541
177	0.249772263107182
178	0.249794194079833
179	0.249829321985924
180	0.249853210636581
181	0.249839574843595
182	0.249855659403942
183	0.249882848335155
184	0.249911020763759
185	0.249934638884881
186	0.249954367595676
187	0.249959608955051
188	0.249962156876330
189	0.249962083207061
190	0.249961177615140
191	0.249957026554390
192	0.249942413405530
193	0.249908103677605
194	0.249912774677229
195	0.249881391154927
196	0.249878057952761
197	0.249879970874430
198	0.249979021700144
199	0.249922363415065
200	0.249969709165847
201	0.249967069205354
202	0.249967357985281
203	0.249966556446031
204	0.249966550526691
205	0.249966069287049
206	0.249953954288205
207	0.249911775589160
208	0.249938875584642
209	0.249893488693557
210	0.249885887489015
211	0.249878915674017
212	0.249899376179752
213	0.249872757758339
214	0.249897617547450
215	0.249887679001707
216	0.249887860321908
217	0.249885820114892
218	0.249885912830516
219	0.249885325750216
220	0.249885212788077
221	0.249884977474713
222	0.249884821615366
223	0.249884679045460
224	0.249884608730305
225	0.249884576459551
226	0.249884579686823
227	0.249884580303081
228	0.249884567374559
229	0.249884562720161
230	0.249884556893643
231	0.249884565864152
232	0.249884574118578
233	0.249884572314222
234	0.249884579562943
235	0.249884584158573
236	0.249884572486941
237	0.249884579131246
238	0.249884581221469
239	0.249884582331985
240	0.249884578863871
241	0.249884580026050
242	0.249884581942649
243	0.249884584516119
244	0.249884583975412
245	0.249884585830149
246	0.249884587640951
247	0.249884590483856
248	0.249884592175760
249	0.249884596857616
250	0.249884588913648

==> Qualifyvolf3.txt <==
1	0.182012540911968
2	0.154958557655298
3	0.138911033454845
4	0.147724722672421
5	0.155810561175681
6	0.161897784055907
7	0.171203403816121
8	0.179280225603783
9	0.185008319698229
10	0.188932641086005
11	0.191176423833721
12	0.192382933076372
13	0.192875344601911
14	0.192549163670683
15	0.191837038218771
16	0.190851931863871
17	0.189656808849104
18	0.188188100119635
19	0.186532494298395
20	0.184763764638186
21	0.183008836224621
22	0.180175107047687
23	0.183022828775541
24	0.179359026990280
25	0.181685167696319
26	0.181063339094760
27	0.180998917068342
28	0.180929043493045
29	0.180953530414476
30	0.180997789687455
31	0.181018318339402
32	0.181039436587491
33	0.181022459887396
34	0.180919619244817
35	0.180891445721249
36	0.180774481422723
37	0.180493037548696
38	0.180323964941387
39	0.180140502385649
40	0.179534074948403
41	0.179104486663534
42	0.178947401127958
43	0.178450333936783
44	0.177806854976281
45	0.177241743285920
46	0.176852061375753
47	0.176329638976631
48	0.175750522235013
49	0.175162211078904
50	0.180677391221917
51	0.178388708533292
52	0.176155126255783
53	0.173839261617078
54	0.171423326850374
55	0.168923304375020
56	0.166383275972572
57	0.163781940490853
58	0.161162243417410
59	0.158544449105148
60	0.155917605052631
61	0.153327282655085
62	0.150748985967683
63	0.148241235293826
64	0.145791890882352
65	0.143381704972056
66	0.140997144525738
67	0.138660705809654
68	0.136335266818287
69	0.134027078865789
70	0.131787221011234
71	0.129570156974470
72	0.127408316301325
73	0.125271308348104
74	0.123169349142210
75	0.122950281939135
76	0.120789988970974
77	0.118068513224345
78	0.115677036141465
79	0.113094663325485
80	0.110627003017405
81	0.108060992632065
82	0.105686743275196
83	0.103118723216561
84	0.101300522749004
85	0.0985200959171344
86	0.0978362341565075
87	0.0949412492694355
88	0.0944097164874047
89	0.0916180580095301
90	0.0912122211686151
91	0.0885145206126703
92	0.0880443587091331
93	0.0854963638375916
94	0.0852276205831134
95	0.0842200531377596
96	0.0834521614342112
97	0.0826462432457077
98	0.0818594563636588
99	0.0811223223058554
100	0.0807897449876172
101	0.0806101835984948
102	0.0795983767126264
103	0.0791786259745734
104	0.0784846098634455
105	0.0779034901864895
106	0.0769693702136031
107	0.0763777247727220
108	0.0757469877444066
109	0.0750555734003026
110	0.0744073791073285
111	0.0735858785750230
112	0.0727012003732925
113	0.0719314859276227
114	0.0716114500933152
115	0.0709541958419089
116	0.0704150906928856
117	0.0700122986101447
118	0.0696328126602553
119	0.0690917817676683
120	0.0685436986166104
121	0.0678537581366127
122	0.0672447620453885
123	0.0667666215270543
124	0.0661684203615593
125	0.0660950605733878
126	0.0660905674316347
127	0.0659565901243353
128	0.0656390895341152
129	0.0652739342328104
130	0.0651998684248736
131	0.0650787851693065
132	0.0649824278129719
133	0.0647209550912050
134	0.0643858913781690
135	0.0642967830158688
136	0.0641517869355791
137	0.0641682074996607
138	0.0641336513591710
139	0.0641370289429945
140	0.0640317342438443
141	0.0640258053209688
142	0.0640128580276028
143	0.0640601726445750
144	0.0640212241764948
145	0.0639422259042328
146	0.0639028228805128
147	0.0638420438670049
148	0.0638373519423778
149	0.0638878020866301
150	0.0644050964533724
151	0.0646351246011269
152	0.0646388930300086
153	0.0647363171275561
154	0.0647446768306922
155	0.0648575318067447
156	0.0648283996705206
157	0.0648934761244046
158	0.0648891084369716
159	0.0648990031344497
160	0.0649017382265178
161	0.0649065229582025
162	0.0649532748998893
163	0.0649520657885631
164	0.0649590854855615
165	0.0649649782650132
166	0.0649691759174771
167	0.0649710216602835
168	0.0649698842680637
169	0.0649614839728971
170	0.0649714645090748
171	0.0649629241808480
172	0.0649759597002110
173	0.0649720531896801
174	0.0649839325524199
175	0.0650130868266935
176	0.0650477071220311
177	0.0650468012273105
178	0.0650553502063413
179	0.0650645835133061
180	0.0650739717793064
181	0.0650819891438724
182	0.0650865305159765
183	0.0650911888077588
184	0.0650881973721706
185	0.0650946319988971
186	0.0650967816032741
187	0.0650983131303587
188	0.0650996590527704
189	0.0651006679134402
190	0.0651013063990731
191	0.0651017886763383
192	0.0651021825004782
193	0.0651025158812940
194	0.0651028223358654
195	0.0651030689766307
196	0.0651032069323684
197	0.0651033514221922
198	0.0651034486920873
199	0.0651035636556309
200	0.0651005715784814
201	0.0651007744315972
202	0.0651010742658374
203	0.0651018197053074
204	0.0651040363387308
205	0.0651071219416490
206	0.0651024891526097
207	0.0651054418641812
208	0.0651052559375815
209	0.0651052072000698
210	0.0651051366092475
211	0.0651050657279550
212	0.0651046776799805
213	0.0651054291807971
214	0.0651046717824633
215	0.0651048903743910
216	0.0651049212080033
217	0.0651049382609340
218	0.0651049659508917
219	0.0651049537544259
220	0.0651048387592627
221	0.0651049343150362
222	0.0651048395005419
223	0.0651048577651116
224	0.0651048573973506
225	0.0651048688441681
226	0.0651048710027360
227	0.0651048737089621
228	0.0651048789702661
229	0.0651048826565207
230	0.0651048876793014
231	0.0651049019161188
232	0.0651048971410371
233	0.0651048946261578
234	0.0651048817134986
235	0.0651048880993035
236	0.0651048810357121
237	0.0651048975966667
238	0.0651048568210584
239	0.0651049096362129
240	0.0651048788018393
241	0.0651048786410540
242	0.0651048792238682
243	0.0651048903647202
244	0.0651048718805837
245	0.0651048793967739
246	0.0651048850972276
247	0.0651048840265565
248	0.0651048870101761
249	0.0651048978316054
250	0.0651048656682252

==> Qualifyvolf4.txt <==
1	0.182972239215364
2	0.162533032298915
3	0.156089300125917
4	0.166137556423375
5	0.180736513644810
6	0.193062615143526
7	0.203532835684988
8	0.214798707519637
9	0.222988080179018
10	0.227948485756535
11	0.231172568961783
12	0.232688681155235
13	0.233024037832328
14	0.232568513915114
15	0.231491751479299
16	0.229879891877298
17	0.228094902947941
18	0.226266436372720
19	0.224491131385315
20	0.222690205900542
21	0.220878547668755
22	0.219048567488170
23	0.217238290638008
24	0.215420339882712
25	0.215742329381097
26	0.215050932867198
27	0.214745594085191
28	0.214720220931538
29	0.214966871278704
30	0.215222879799941
31	0.215489312447437
32	0.215678354880707
33	0.215770410487598
34	0.215832672432389
35	0.215899787459681
36	0.215831332305135
37	0.215829957080419
38	0.215751058217283
39	0.215493059745912
40	0.215403128516843
41	0.215108891895498
42	0.214384507977469
43	0.214172128881185
44	0.213772760890651
45	0.213163901014010
46	0.212785731015727
47	0.212465414179198
48	0.212010155856695
49	0.211408352983104
50	0.218335782141962
51	0.223383639876263
52	0.224564132522534
53	0.225244875359690
54	0.225658039927909
55	0.225988197756818
56	0.226224824545137
57	0.226422928506255
58	0.226581892074006
59	0.226706596023119
60	0.226811355505628
61	0.226915913027810
62	0.227017137359009
63	0.227111453448910
64	0.227194692078246
65	0.227272702803568
66	0.227336418088105
67	0.227384276957648
68	0.227427436127960
69	0.227463846016778
70	0.227500375969818
71	0.227536101504780
72	0.227571494808278
73	0.227603188202044
74	0.227629221842055
75	0.231589021496837
76	0.235547982579304
77	0.237807900942942
78	0.237483794370114
79	0.238175008445979
80	0.238322379635429
81	0.238560144706905
82	0.238755378502714
83	0.238917568308423
84	0.239053387632349
85	0.239179265216241
86	0.239273541349695
87	0.239345959097947
88	0.239395304859695
89	0.239421484805325
90	0.239443510420315
91	0.239482846339773
92	0.239525601068902
93	0.239557669414731
94	0.239583900594832
95	0.239607066871515
96	0.239625722937899
97	0.239638986213007
98	0.239637668259027
99	0.239629293311766
100	0.239681022125844
101	0.243115755822578
102	0.243115449894093
103	0.242898393520382
104	0.242561889394793
105	0.242617103668745
106	0.242406531463660
107	0.242455566202170
108	0.242250345211445
109	0.242247501028155
110	0.242139084768003
111	0.242057609374013
112	0.241981052039171
113	0.241948409486526
114	0.241948832103239
115	0.241883428377114
116	0.241928729157206
117	0.241855352678242
118	0.241923921468137
119	0.241829518950017
120	0.241925461970478
121	0.241831846074330
122	0.241925449033467
123	0.241844772599602
124	0.241979363063782
125	0.241336307190015
126	0.244425989732429
127	0.246156851244835
128	0.245884306117410
129	0.246240275585596
130	0.246664376292098
131	0.247277835211501
132	0.247755013037316
133	0.247894390901166
134	0.247840023097482
135	0.248018098352934
136	0.248093068830910
137	0.248182023051095
138	0.248217188045016
139	0.248272364372253
140	0.248296454417987
141	0.248349867174401
142	0.248359033485598
143	0.248421491145034
144	0.248422725660658
145	0.248508020738555
146	0.248504232687125
147	0.248560728802916
148	0.248550371507342
149	0.248601926627715
150	0.249129463846361
151	0.249381178410506
152	0.249506366100736
153	0.249610034933307
154	0.249638214421024
155	0.249629857813044
156	0.249628833747580
157	0.249630711560921
158	0.249628901840363
159	0.249627818363010
160	0.249625788253195
161	0.249626069427111
162	0.249625965512384
163	0.249622640300915
164	0.249617787102995
165	0.249616875967782
166	0.249615550971308
167	0.249614850426057
168	0.249614174393716
169	0.249614588349499
170	0.249615720078865
171	0.249616421900311
172	0.249616037243996
173	0.249616309483324
174	0.249616219259586
175	0.249785150749379
176	0.249843799502951
177	0.249765945267770
178	0.249690905630853
179	0.249581854204754
180	0.249526038795670
181	0.249489014106859
182	0.249515226371034
183	0.249520922214560
184	0.249488899631100
185	0.249426550908264
186	0.249482833996312
187	0.249614616821721
188	0.248446738956829
189	0.249367911522506
190	0.249571243147933
191	0.250101337060575
192	0.249931544402695
193	0.250009480556509
194	0.249885490705808
195	0.249863833052534
196	0.249929030325788
197	0.249905485263119
198	0.249901829028882
199	0.249873955316528
200	0.249857577945974
201	0.249899837045795
202	0.249938578337924
203	0.249947474418299
204	0.249949636082589
205	0.249949703491560
206	0.249949742860328
207	0.249949772742464
208	0.249999794885696
209	0.249947304511756
210	0.249920820018685
211	0.249920213315056
212	0.249948820214471
213	0.249994987037719
214	0.249956885211127
215	0.249962034515785
216	0.249968644155578
217	0.249969643808220
218	0.249954305961591
219	0.249946712611421
220	0.249957283237833
221	0.249948180684284
222	0.249913044040764
223	0.249932051192606
224	0.249947430714611
225	0.249940437966464
226	0.249926985277750
227	0.249910031655050
228	0.249818837019915
229	0.249628665673873
230	0.249722533947661
231	0.249464565719200
232	0.249845907010271
233	0.250104600685018
234	0.249453824868707
235	0.249505232714620
236	0.249549601400882
237	0.249599886339413
238	0.249649918648902
239	0.249699933689109
240	0.249699937464493
241	0.249699951622364
242	0.249799959760302
243	0.249849960808903
244	0.249849961689690
245	0.249899962447373
246	0.249908544870999
247	0.249946777428496
248	0.249949959432307
249	0.249949959329716
250	0.249949959191929

==> archvolf.txt <==
1	0.373210103047861
2	0.366494762297611
3	0.356678604993982
4	0.349116930423100
5	0.339635497437431
6	0.345766270289102
7	0.357891000947537
8	0.369230571099007
9	0.378605818849456
10	0.386564784002694
11	0.392547866134424
12	0.397360896330041
13	0.399397625300299
14	0.399575110370485
15	0.399657539845154
16	0.399727830184771
17	0.399779616205123
18	0.399822447955328
19	0.399847615817137
20	0.399856185072850
21	0.399883588619341
22	0.399863909713874
23	0.399757879884542
24	0.399354845334760
25	0.407371826764579
26	0.399848120205568
27	0.399889480376312
28	0.399365968991260
29	0.398391244083310
30	0.397236950901378
31	0.395968901041859
32	0.394666826850925
33	0.393341942039986
34	0.392020637535921
35	0.390693093482738
36	0.389373159340302
37	0.388059215575047
38	0.386752386483198
39	0.385447864979715
40	0.384156795577103
41	0.382866552796417
42	0.381589397307888
43	0.380318523415988
44	0.379054453024577
45	0.377804766432063
46	0.376553597741388
47	0.375311050403039
48	0.374091589828632
49	0.372875132800850
50	0.384084593566504
51	0.382613813402529
52	0.380562171869757
53	0.379139924627723
54	0.377592745554540
55	0.377177240388307
56	0.377017818983550
57	0.376829129150502
58	0.376721360439263
59	0.376602260509782
60	0.376506914791031
61	0.376403202363672
62	0.376301153488036
63	0.376193677860056
64	0.376087044484687
65	0.375981272952926
66	0.375875329147366
67	0.375770501886477
68	0.375665835967061
69	0.375561467471540
70	0.375460048859571
71	0.375358415102855
72	0.375258821083468
73	0.375161281748011
74	0.375064645961137
75	0.380925328622018
76	0.387770928685227
77	0.389296477351028
78	0.389089339164684
79	0.389005449118330
80	0.388967648251815
81	0.388953727239215
82	0.388951299212758
83	0.388954699192687
84	0.388960937181026
85	0.388968312288959
86	0.388976460151306
87	0.388984933937309
88	0.388992726518834
89	0.389000930334377
90	0.389009447584172
91	0.389017795760085
92	0.389026292726555
93	0.389034679112166
94	0.389042061628655
95	0.389050182058430
96	0.389058962463475
97	0.389067745214980
98	0.389076884839401
99	0.389085881172434
100	0.389843058332617
101	0.394971006812532
102	0.395294019749212
103	0.395341680956035
104	0.395315952907347
105	0.395310140633293
106	0.395309835506766
107	0.395312287947982
108	0.395316081235118
109	0.395320506461035
110	0.395325045685497
111	0.395329197943867
112	0.395332701233659
113	0.395335717193075
114	0.395339015784053
115	0.395343775255881
116	0.395350285850200
117	0.395357671447840
118	0.395365229246150
119	0.395372728292266
120	0.395380112521337
121	0.395387370775353
122	0.395394500416807
123	0.395401492121809
124	0.395408341753816
125	0.395695471171823
126	0.397485985161924
127	0.398005403011312
128	0.398006077894248
129	0.398002061810379
130	0.398001304454298
131	0.397999784559233
132	0.397996877931268
133	0.397994195617795
134	0.397993231372997
135	0.397993771901895
136	0.397994567806914
137	0.397994987786319
138	0.397995490084572
139	0.397996580492741
140	0.397997429947931
141	0.397998632439953
142	0.398005417894347
143	0.398012937179722
144	0.398019044800756
145	0.398023065782628
146	0.398025513895380
147	0.398027148950998
148	0.398028506977692
149	0.398029296493490
150	0.398171079798349
151	0.398869748872309
152	0.399240093636564
153	0.399262186761982
154	0.399273239493863
155	0.399273772455075
156	0.399266819293376
157	0.399261500215765
158	0.399261880486567
159	0.399265812436109
160	0.399270802213413
161	0.399276288528333
162	0.399280707851395
163	0.399293241502476
164	0.399295613463674
165	0.399297376820590
166	0.399323603844331
167	0.399373598513866
168	0.399480209806993
169	0.399436814047648
170	0.399429983709462
171	0.399431577533985
172	0.399432877287862
173	0.399454525898774
174	0.399463333522254
175	0.399654071362966
176	0.399802396368125
177	0.399833759020192
178	0.399849168050366
179	0.399943366107077
180	0.399899307499581
181	0.399874166151752
182	0.399853958359429
183	0.399848381415000
184	0.399848136041895
185	0.399856222376896
186	0.399873211115888
187	0.399856993604584
188	0.399852201222502
189	0.399853441382310
190	0.399851519828838
191	0.399856049177572
192	0.399857598071007
193	0.399859535931426
194	0.399860173952845
195	0.399861583976209
196	0.399856719576052
197	0.399862484943225
198	0.399862490627640
199	0.399853428701212
200	0.399879855591587
201	0.399901595991368
202	0.399875885798757
203	0.399935753294289
204	0.399987841941725
205	0.399966880615675
206	0.399950260888941
207	0.399959532671679
208	0.399972823185929
209	0.399943384521669
210	0.399943253494397
211	0.399917797314918
212	0.399902592015178
213	0.399926115529432
214	0.399951024196803
215	0.399926417534994
216	0.399908968516354
217	0.399932133968164
218	0.399921868407270
219	0.399938911388982
220	0.399960429897227
221	0.399940607410765
222	0.399939299790568
223	0.399925145554679
224	0.399932035420476
225	0.399919714041453
226	0.399907524365656
227	0.399914349633038
228	0.399906236108718
229	0.399942499678468
230	0.400023259771891
231	0.399988035357903
232	0.399959761619703
233	0.399946792777469
234	0.399926175808775
235	0.399873824891504
236	0.399972947445615
237	0.399981829374209
238	0.399954467567211
239	0.399911776197981
240	0.399974241241414
241	0.399978663253236
242	0.399958633622443
243	0.399954924795038
244	0.399953826237172
245	0.399918010172447
246	0.399840758276868
247	0.399884683816097
248	0.399979469781077
249	0.399911257217222
250	0.399924726031269

==> ex3selfvf03obj.txt <==
1	117.905591245318
2	89.5018162192534
3	69.1140297997362
4	53.1655578273645
5	39.4359579584309
6	26.7145484021628
7	15.8268280358242
8	9.49298511335722
9	6.71122247806297
10	4.90531157033464
11	3.72789296001276
12	2.95284959063000
13	2.42780401579332
14	2.07125802224445
15	1.78473808356034
16	1.56143905313708
17	1.38995301059144
18	1.22971690680107
19	1.10453915048956
20	0.991520505131644
21	0.906909998349383
22	0.835632375501396
23	0.775850890089829
24	0.726113595982298
25	0.683942280047282
26	0.611149509593911
27	0.594040333522965
28	0.569272028520179
29	0.553320282541939
30	0.539277410210568
31	0.529144659728986
32	0.520855208663933
33	0.514604545217017
34	0.509380755228479
35	0.505039444074050
36	0.501218120652448
37	0.497812431951127
38	0.494678190865841
39	0.491715290308125
40	0.488885489925033
41	0.486177078761983
42	0.483470518812953
43	0.480749851244546
44	0.478199244406337
45	0.475607606215654
46	0.473099969852466
47	0.470687905749440
48	0.468340537286905
49	0.466035932578188
50	0.463767038002735
51	0.412011604900800
52	0.432303965006494
53	0.420955624654062
54	0.421263598931641
55	0.418249946643576
56	0.417519004126588
57	0.415965958809168
58	0.415006946995037
59	0.413934371254801
60	0.413063039755667
61	0.412112554830401
62	0.411201050600607
63	0.410277488144891
64	0.409339471358458
65	0.408369345169399
66	0.407371101766587
67	0.406374870745502
68	0.405406462058422
69	0.404411358098143
70	0.403457927573488
71	0.402556678968080
72	0.401680052300978
73	0.400841375389062
74	0.400033689460243
75	0.399253490081411
76	0.341587734963308
77	0.354239730344404
78	0.381083086347010
79	0.377705066447597
80	0.371732764505427
81	0.368446040562850
82	0.366211413900427
83	0.364487110300760
84	0.363423597784149
85	0.362559349729194
86	0.361807363789245
87	0.361130476810693
88	0.360528076550577
89	0.359983436672625
90	0.359449602227191
91	0.358935364815127
92	0.358466654416794
93	0.358009782457728
94	0.357550018092505
95	0.357114182083024
96	0.356681804615660
97	0.356265133931129
98	0.355878269262901
99	0.355511241127872
100	0.355165014323709
101	0.329077239755245
102	0.332310175427121
103	0.337834082227171
104	0.338559577184464
105	0.337790177960543
106	0.337193751700841
107	0.336593972706811
108	0.336286328848037
109	0.335787545518339
110	0.335558960072021
111	0.335266691378493
112	0.335041551156596
113	0.334728061949457
114	0.334518728489099
115	0.334161209591442
116	0.333977581025656
117	0.333761622130332
118	0.333504577331193
119	0.333331441780937
120	0.333137374580455
121	0.332976770044198
122	0.332795372477249
123	0.332606511172908
124	0.332397696241273
125	0.332152815873005
126	0.324685733130589
127	0.326684017030249
128	0.327125014776190
129	0.326658907305371
130	0.326513264238349
131	0.326063346495810
132	0.325947496645729
133	0.325706059708520
134	0.325667218701843
135	0.325407854332451
136	0.325334156771701
137	0.325044810627988
138	0.325024388662397
139	0.324837555031025
140	0.324695419888395
141	0.324649441133423
142	0.324419356661369
143	0.324330692914689
144	0.324305832728105
145	0.324125201939280
146	0.324059548589696
147	0.323971872632174
148	0.323898019398492
149	0.323889986412477
150	0.323820984884884
151	0.322673153227349
152	0.322717316828543
153	0.322720604528320
154	0.322685009681495
155	0.322731405005816
156	0.322613229090029
157	0.322614668107771
158	0.322538652758247
159	0.322569850423510
160	0.322527348638443
161	0.322533468284142
162	0.322469375499254
163	0.322428333404904
164	0.322448669988356
165	0.322389142379954
166	0.322452279316841
167	0.322417154559704
168	0.322395502421686
169	0.322330319105607
170	0.322353823972689
171	0.322342560318871
172	0.322283410193400
173	0.322305388926098
174	0.322275123163622
175	0.322221934795769
176	0.322164258156874
177	0.322168518129209
178	0.322147618520778
179	0.322137034444529
180	0.322136397622655
181	0.322129072414517
182	0.322065163415541
183	0.322105150554465
184	0.322113608442524
185	0.322114853789110
186	0.322116088853369
187	0.322112772028113
188	0.322058743126388
189	0.322086403725317
190	0.322094393641591
191	0.322094519603893
192	0.322050242882445
193	0.322031855288120
194	0.322045419098678
195	0.322411760688926
196	0.322151449768470
197	0.322113997431276
198	0.322038707446330
199	0.322028005275937
200	0.321989064280569
201	0.321965029246441
202	0.321966927808473
203	0.321915056479757
204	0.322062116886254
205	0.322006315402727
206	0.321580936066462
207	0.321729126084498
208	0.321829085135698
209	0.322064116600362
210	0.322057738160227
211	0.322047419004994
212	0.322030430355226
213	0.322000895793551
214	0.322056438075447
215	0.321987316168908
216	0.321985318607065
217	0.321949280022850
218	0.321964261973401
219	0.322019181633403
220	0.321885313288735
221	0.321878335863748
222	0.321841466350396
223	0.321837320025575
224	0.321862985765990
225	0.321859018584807
226	0.321861669905126
227	0.321862734955292
228	0.321853238165105
229	0.321842921838110
230	0.321849379555726
231	0.321851560418808
232	0.321851678990442
233	0.321854212450575
234	0.321841346237538
235	0.321824761567833
236	0.321850694953953
237	0.321850067508314
238	0.321842855148459
239	0.321848736265397
240	0.321839620778571
241	0.321846382837709
242	0.321832125171255
243	0.321843277610976
244	0.321827661571524
245	0.321850474043678
246	0.321847178886867
247	0.321841716259279
248	0.321848087208253
249	0.321849736017123
250	0.321861625561033

==> ex3selfvf03volf.txt <==
1	0.281077914563445
2	0.277046740250134
3	0.273067451978386
4	0.272665058118649
5	0.272343764086499
6	0.272211993980503
7	0.281454260831266
8	0.289404249256034
9	0.293258713628622
10	0.295226041851758
11	0.296422963734357
12	0.297271721391540
13	0.297797513273627
14	0.298093140312863
15	0.298324815246246
16	0.298569917128985
17	0.298825730602117
18	0.299061136347904
19	0.299291451357159
20	0.299467974607334
21	0.299590909376468
22	0.299692496424861
23	0.299762858561099
24	0.299810409329333
25	0.302018141779563
26	0.299936680108521
27	0.299574127736863
28	0.298684710820338
29	0.297559448016233
30	0.296305167589563
31	0.294942985424932
32	0.293534854091612
33	0.292111635547296
34	0.290685656451481
35	0.289244672583499
36	0.287802774619594
37	0.286362425471219
38	0.284924385104773
39	0.283485733597103
40	0.282053281440622
41	0.280622189965961
42	0.279182242433496
43	0.277749832543062
44	0.276310476100400
45	0.274878549265380
46	0.273442317670874
47	0.272010095006115
48	0.270572815678274
49	0.269126873493261
50	0.269407237269350
51	0.269365294873300
52	0.269835566610042
53	0.269097335770420
54	0.268680848945207
55	0.267969453158584
56	0.267376526874783
57	0.266771079217508
58	0.266296355313046
59	0.265924563087279
60	0.265680058080899
61	0.265525456458367
62	0.265449065044612
63	0.265430413913618
64	0.265454515827487
65	0.265508637930390
66	0.265577817551756
67	0.265649569414826
68	0.265725440635022
69	0.265798350186659
70	0.265865041221467
71	0.265931525193983
72	0.265997187494257
73	0.266057974722602
74	0.266113369803761
75	0.268073386176688
76	0.272586336722897
77	0.276803918338284
78	0.279873050838142
79	0.280341256776392
80	0.280758422813733
81	0.281132029218226
82	0.281405557403836
83	0.281623325327026
84	0.281834316024923
85	0.282052785044325
86	0.282279087905248
87	0.282505992307183
88	0.282721409589676
89	0.282906533842734
90	0.283061027424503
91	0.283188288776356
92	0.283290333382953
93	0.283387817447615
94	0.283497068441079
95	0.283613134026112
96	0.283727994704884
97	0.283834160855440
98	0.283927521632342
99	0.283998421534131
100	0.285414013850228
101	0.289326172566509
102	0.292630883679376
103	0.293369228846607
104	0.293549199902054
105	0.293660917796982
106	0.293828001750437
107	0.293915982494286
108	0.293921930285118
109	0.294017594021172
110	0.294089372145591
111	0.294130104252880
112	0.294136226743212
113	0.294155956818873
114	0.294162266397194
115	0.294301772223077
116	0.294360823545925
117	0.294358473224420
118	0.294428247894557
119	0.294479825418061
120	0.294542366027590
121	0.294557233744125
122	0.294573666275452
123	0.294569443863260
124	0.294556298375810
125	0.295174559282297
126	0.297904541055732
127	0.298361397084771
128	0.298506539588679
129	0.298434927560683
130	0.298523578575458
131	0.298474507628188
132	0.298648238704999
133	0.298640120167591
134	0.298633524389561
135	0.298597687646385
136	0.298679740885974
137	0.298795973544532
138	0.298709365796259
139	0.298813854483258
140	0.298823896466792
141	0.298809414274641
142	0.298863210514968
143	0.298762015368108
144	0.298897823633208
145	0.298889167879091
146	0.298836731572874
147	0.298887969286307
148	0.298942162457216
149	0.298892484220769
150	0.299330254073828
151	0.299758631524670
152	0.299792598557614
153	0.299799454884015
154	0.299841372311341
155	0.299780331676592
156	0.299821711178480
157	0.299777985387500
158	0.299837974557805
159	0.299825981991487
160	0.299825980552808
161	0.299792763786608
162	0.299814888873339
163	0.299812923730171
164	0.299826559619781
165	0.299879177304550
166	0.299848082740091
167	0.299821893317680
168	0.299827253410680
169	0.299866841760773
170	0.299856028330955
171	0.299829616042959
172	0.299858622537839
173	0.299854958506849
174	0.299822618680188
175	0.299909279285423
176	0.299936504016324
177	0.299944616421602
178	0.299967230163050
179	0.299960699474866
180	0.299951235282455
181	0.299930633434089
182	0.299964350702668
183	0.299963080599481
184	0.299960903448433
185	0.299961717103747
186	0.299955868541220
187	0.299942264740062
188	0.299966210270044
189	0.299964138969188
190	0.299979496800695
191	0.299955369126028
192	0.299953311710754
193	0.299966445078943
194	0.300211909552586
195	0.300010303277002
196	0.300026774418078
197	0.300009097909225
198	0.299978749830065
199	0.299964469713299
200	0.299963180540765
201	0.299952655142914
202	0.299959586305083
203	0.300047672415859
204	0.300019121173406
205	0.299627901891963
206	0.299732915145385
207	0.299822644752125
208	0.299987999190323
209	0.299993948064587
210	0.299978872806790
211	0.299986436229127
212	0.299976256403810
213	0.299980153369340
214	0.299940888458398
215	0.299944253009915
216	0.299935663005918
217	0.299951939653613
218	0.300036079129423
219	0.299996742136759
220	0.299975275879196
221	0.299952674735269
222	0.299972402913322
223	0.299989965755533
224	0.299983326428783
225	0.299984508271222
226	0.299984610725177
227	0.299996341209974
228	0.299982201083953
229	0.299983619074460
230	0.299983457604321
231	0.299980411853780
232	0.299974967861065
233	0.299966293579263
234	0.299973122243128
235	0.299984741220259
236	0.299989658221934
237	0.299979657323028
238	0.299974235750230
239	0.299967947697315
240	0.299968571949154
241	0.299972174748264
242	0.299967982352082
243	0.299967632643292
244	0.299980055400820
245	0.299974047704889
246	0.299968029465317
247	0.299970115310882
248	0.299972997384788
249	0.299976038002334
250	0.299958247189882

==> ex3selfvf04obj.txt <==
1	47.6431357277875
2	39.5893147594321
3	33.6123599455504
4	28.4158801598716
5	23.8991850918833
6	19.8864856404191
7	16.1626371292025
8	12.6069355900611
9	9.37474020298788
10	7.08133737602626
11	5.76912289329150
12	4.81267324296346
13	4.04541963088951
14	3.45651530576814
15	2.99647183089852
16	2.64320786174539
17	2.35128855590373
18	2.10119431844140
19	1.87645646924061
20	1.66698735795673
21	1.46641121043661
22	1.28179697318951
23	1.12323287888800
24	1.01575626137195
25	0.940335296106820
26	0.849187513944701
27	0.826912010778031
28	0.799807834553942
29	0.782041744681578
30	0.767093387920833
31	0.755634192318228
32	0.745426443630617
33	0.736954926037782
34	0.729169081425559
35	0.722226417238165
36	0.715708430074770
37	0.709812722886497
38	0.704248328357261
39	0.699115409121751
40	0.694266358277735
41	0.689712442033230
42	0.685374912142938
43	0.681279058237612
44	0.677341609629207
45	0.673395891470272
46	0.669574434631915
47	0.665914510627399
48	0.662275547852366
49	0.658703979793790
50	0.655181610508237
51	0.601902088883457
52	0.628220925089235
53	0.612253361924288
54	0.614162194142608
55	0.609135648108169
56	0.608885420036250
57	0.606213517903775
58	0.605208229897417
59	0.603393503395278
60	0.602208979647732
61	0.600785616270015
62	0.599564307658442
63	0.598218515035728
64	0.596866695447334
65	0.595516395814053
66	0.594178415309719
67	0.592796200392295
68	0.591468346703245
69	0.590185624947287
70	0.588876119886092
71	0.587646971856716
72	0.586451936557892
73	0.585216223520877
74	0.584013977333115
75	0.582834692542573
76	0.521974434426324
77	0.535175528748329
78	0.562585972276021
79	0.559942722066427
80	0.554102173961672
81	0.550780212638718
82	0.548276750454779
83	0.546400971979922
84	0.544991001939307
85	0.543844097123291
86	0.542884393370053
87	0.541949575285284
88	0.541046603821950
89	0.540210873303878
90	0.539431947449195
91	0.538690856739193
92	0.537999118086598
93	0.537329775907045
94	0.536686426755961
95	0.536029884772969
96	0.535346289931029
97	0.534621521523447
98	0.533919779809815
99	0.533269682243253
100	0.532659908026257
101	0.506172894027606
102	0.511467252203085
103	0.517064612814028
104	0.515753585464119
105	0.514272677257729
106	0.513213850211994
107	0.512352026831037
108	0.511557578050760
109	0.510991514980262
110	0.510340749843353
111	0.509741781425523
112	0.509174601688175
113	0.508747424940279
114	0.508255934366580
115	0.507811176215659
116	0.507575977339427
117	0.507040683761911
118	0.506873496142908
119	0.506340320679124
120	0.506156429363462
121	0.505702489916068
122	0.505517239027036
123	0.505227775233462
124	0.505103889582033
125	0.504708295298780
126	0.496546449942990
127	0.499345194427519
128	0.499566358023307
129	0.499254008882620
130	0.498865700947166
131	0.498716861278000
132	0.498552037544444
133	0.498278998099266
134	0.498163424619044
135	0.497917895782990
136	0.497917563404228
137	0.497651512382170
138	0.497592579035942
139	0.497398377434316
140	0.497337624185165
141	0.497176441735911
142	0.497172012500517
143	0.497060320232435
144	0.496953225329600
145	0.496828538382690
146	0.496718467304960
147	0.496660604832083
148	0.496575202271767
149	0.496458286134634
150	0.496381945922011
151	0.495130316711487
152	0.495246634385714
153	0.495462694055998
154	0.495383765178557
155	0.495392382754291
156	0.495321126926765
157	0.495362946678048
158	0.495311169711615
159	0.495287929596939
160	0.495302288788712
161	0.495288942809757
162	0.495299884999740
163	0.495278281270784
164	0.495268009775586
165	0.495278804971673
166	0.495267192872907
167	0.495264248091153
168	0.495264343298442
169	0.495264434034117
170	0.495264432042615
171	0.495264404846392
172	0.495264363114608
173	0.495264309735635
174	0.495264246984893
175	0.495264204856503
176	0.495205827622952
177	0.495274000132676
178	0.495182064933393
179	0.495275582025323
180	0.495258619058091
181	0.495204479402930
182	0.495201661074059
183	0.495199280313715
184	0.495196601138807
185	0.495196510549608
186	0.495194965290135
187	0.495195969302861
188	0.495196071786465
189	0.495196051619855
190	0.495196037674834
191	0.495196000141974
192	0.495195983544973
193	0.495195972665936
194	0.495195934019076
195	0.495196193289817
196	0.495196081129396
197	0.495196252933967
198	0.495196348204341
199	0.495194259043494
200	0.495194700540779
201	0.495175405751689
202	0.495177723462714
203	0.495191970856315
204	0.495182183812362
205	0.495188323910556
206	0.495178744678669
207	0.495188507725327
208	0.495180444684626
209	0.495192534407805
210	0.495189329060161
211	0.495191322245773
212	0.495189924276154
213	0.495183512223798
214	0.495178773419245
215	0.495188484158149
216	0.495180432123506
217	0.495192538484302
218	0.495188997059850
219	0.495191480840767
220	0.495192041443874
221	0.495182829371914
222	0.495181165226329
223	0.495190923447445
224	0.495180365092491
225	0.495186288184201
226	0.495178975799842
227	0.495191611709010
228	0.495180532150758
229	0.495187894627986
230	0.495179379116161
231	0.495191635507924
232	0.495180928654266
233	0.495187563247825
234	0.495180831977918
235	0.495192005210635
236	0.495156353536082
237	0.495174836233361
238	0.495193718008192
239	0.495194696958118
240	0.495187159036524
241	0.495192734996589
242	0.495194508527177
243	0.495194000422850
244	0.495193856995498
245	0.495193896209366
246	0.495193920653058
247	0.495193808242606
248	0.495193917677532
249	0.495193963247726
250	0.495193971549876

==> ex3selfvf04volf.txt <==
1	0.391996639633380
2	0.391734549491063
3	0.390642825947200
4	0.390184525481622
5	0.390270526657184
6	0.390625219142639
7	0.391308249104201
8	0.392133571400563
9	0.394115088302991
10	0.395754424211105
11	0.396562367565350
12	0.397005327645357
13	0.397359883085952
14	0.397646164613532
15	0.397927854832834
16	0.398078492423310
17	0.398266639908233
18	0.398462195794920
19	0.398679718569125
20	0.398909974928251
21	0.399142562968260
22	0.399368890343408
23	0.399573950374767
24	0.399701446884012
25	0.402928543524325
26	0.399908185925587
27	0.399862910720385
28	0.399511151920413
29	0.398818033176686
30	0.397888639794218
31	0.396759902337116
32	0.395485266363481
33	0.394082097436333
34	0.392587842740356
35	0.391046076048159
36	0.389482013063313
37	0.387899205927326
38	0.386301617727257
39	0.384698209915822
40	0.383101389200370
41	0.381506515511227
42	0.379914108337017
43	0.378315371795722
44	0.376700142987461
45	0.375088863304628
46	0.373484298509478
47	0.371876151620825
48	0.370272627377835
49	0.368675212266314
50	0.369741499501818
51	0.369603793555518
52	0.370121646255842
53	0.369277670131870
54	0.368871318902990
55	0.368096158665300
56	0.367476478117791
57	0.366797201901068
58	0.366285375072346
59	0.365862390686621
60	0.365580901624301
61	0.365376317273240
62	0.365264048780895
63	0.365207362704223
64	0.365200260216133
65	0.365225175231925
66	0.365274800596039
67	0.365335118700867
68	0.365399196750990
69	0.365459789754580
70	0.365507136738235
71	0.365536229057722
72	0.365548176081295
73	0.365545663898527
74	0.365528884155777
75	0.367941171216645
76	0.372599073842733
77	0.376992258600381
78	0.380182121822140
79	0.380509230476889
80	0.380821654896077
81	0.381074866661632
82	0.381299822146806
83	0.381591885477713
84	0.382012475485674
85	0.382491552823723
86	0.382928233400240
87	0.383311234907296
88	0.383632883877067
89	0.383884213589476
90	0.384070774273038
91	0.384211044782691
92	0.384300700353124
93	0.384357468335239
94	0.384386976149820
95	0.384414469444631
96	0.384450402419180
97	0.384488774381939
98	0.384501260206554
99	0.384484784966049
100	0.385397855245434
101	0.389572876930450
102	0.393270499565829
103	0.393784585707298
104	0.393967871971011
105	0.394051370127151
106	0.394102846822370
107	0.394165285628279
108	0.394300179325194
109	0.394349937674024
110	0.394501481226574
111	0.394559951216467
112	0.394698277296181
113	0.394699585450973
114	0.394816183017069
115	0.394831567380025
116	0.394868742351773
117	0.394962790619284
118	0.394964542792497
119	0.395072704782747
120	0.395094156299699
121	0.395104382828013
122	0.395132059487700
123	0.395106260394666
124	0.395126560455156
125	0.395655727086069
126	0.398081295059863
127	0.398409639997351
128	0.398442479463636
129	0.398409627109715
130	0.398499755427368
131	0.398561813244433
132	0.398508015550710
133	0.398608974257996
134	0.398646420539205
135	0.398731153533164
136	0.398649381769273
137	0.398669562413531
138	0.398693672340003
139	0.398723713523117
140	0.398677113069811
141	0.398792699104450
142	0.398717541911592
143	0.398774904099704
144	0.398761892551209
145	0.398865653941345
146	0.398905046476554
147	0.398859912345753
148	0.398859088687175
149	0.398838035124916
150	0.399236982979821
151	0.399651117639244
152	0.399803015811311
153	0.399812943298114
154	0.399785659514189
155	0.399818748176841
156	0.399866866636945
157	0.399781381064458
158	0.399820791222586
159	0.399874477250177
160	0.399835968976735
161	0.399883361629950
162	0.399846692606737
163	0.399873537114036
164	0.399872034994597
165	0.399874285903612
166	0.399869879122599
167	0.399867919390521
168	0.399866167263108
169	0.399864584459986
170	0.399863140183701
171	0.399861817514620
172	0.399860601821131
173	0.399859479191350
174	0.399858413597836
175	0.399941315192078
176	0.399953684152231
177	0.399935273607083
178	0.400022989694861
179	0.399981455038909
180	0.399960183494200
181	0.399957355607600
182	0.399972134062399
183	0.399966391689844
184	0.399964336167957
185	0.399967627165737
186	0.399966294124334
187	0.399968639182719
188	0.399968754886249
189	0.399969277980681
190	0.399969280246805
191	0.399969174982115
192	0.399968737114942
193	0.399967789160336
194	0.399966198746186
195	0.399964904253090
196	0.399963839548366
197	0.399963814708954
198	0.399964716705520
199	0.399964691075391
200	0.399964197559426
201	0.399974284427106
202	0.399973441129546
203	0.399968049562681
204	0.399968460503399
205	0.399968534341631
206	0.399970554370588
207	0.399966713703784
208	0.399971304979323
209	0.399978282278583
210	0.399969508755241
211	0.399973306261118
212	0.399967030732038
213	0.399968489070228
214	0.399970444184626
215	0.399966653351074
216	0.399971229859737
217	0.399978211551884
218	0.399969587732422
219	0.399973384918556
220	0.399967999580747
221	0.399967227346337
222	0.399969463551709
223	0.399970126508637
224	0.399967957510226
225	0.399967132366095
226	0.399971009877457
227	0.399968042348767
228	0.399968250794466
229	0.399966819411755
230	0.399970086916661
231	0.399967771195183
232	0.399966282542281
233	0.399963090971645
234	0.399956269811237
235	0.399959660783969
236	0.399979985432353
237	0.399998474537304
238	0.399990573274619
239	0.399981057511551
240	0.399980871423452
241	0.399974162527626
242	0.399981749718955
243	0.399986031599036
244	0.399984311317783
245	0.399985694833184
246	0.399983768259619
247	0.399985118500434
248	0.399984806229069
249	0.399984887554757
250	0.399984814200134

==> ex3selfvf05obj.txt <==
1	23.1425487543790
2	20.5773820306933
3	18.2827551090162
4	16.1740448233978
5	14.2880939511449
6	12.5932902870563
7	11.0584376540133
8	9.65750123009637
9	8.35583323180143
10	7.10118088179543
11	5.86798250480858
12	4.78409857332877
13	4.03590318733995
14	3.48869224667268
15	3.10483854063142
16	2.82093668963265
17	2.59220440898522
18	2.37420418694024
19	2.18749941332205
20	2.03895932440494
21	1.91618309612061
22	1.81438607598834
23	1.72834227264397
24	1.65502831029303
25	1.59122148522040
26	1.47993944029132
27	1.42844222303611
28	1.35934408173679
29	1.28701163628544
30	1.21241867505353
31	1.15111328718208
32	1.10394550065303
33	1.06653565724054
34	1.03873212917710
35	1.01834820323123
36	1.00282744682081
37	0.990653236650197
38	0.980559735182555
39	0.971895578143522
40	0.964146721158485
41	0.957210908593256
42	0.950777127453794
43	0.944735936491740
44	0.939128275493108
45	0.933807970042923
46	0.928684050174703
47	0.923658343500598
48	0.918756867933152
49	0.913999617490015
50	0.909305028726348
51	0.854790838352621
52	0.858322474400923
53	0.852666206194076
54	0.848984404236442
55	0.844578376512150
56	0.841127092277858
57	0.840443792122939
58	0.838410632441372
59	0.836321500949430
60	0.834082702791325
61	0.831889480967372
62	0.829608625292684
63	0.827398332918325
64	0.825178206191551
65	0.823019373129302
66	0.820903731797503
67	0.818762892484528
68	0.816562198235943
69	0.814441684065768
70	0.812316232122273
71	0.810160543209093
72	0.808154963935324
73	0.806234220893783
74	0.804392578189081
75	0.802601614796366
76	0.744232986968246
77	0.759716342789589
78	0.798194286502759
79	0.784595679388792
80	0.776237101454367
81	0.772637404888076
82	0.770090315190253
83	0.768084536133592
84	0.766659859859722
85	0.765431366720925
86	0.764332222769285
87	0.763300454912044
88	0.762312805554406
89	0.761327541069476
90	0.760362492644035
91	0.759404464558707
92	0.758461657804947
93	0.757553220608572
94	0.756665769371964
95	0.755785621894616
96	0.754921977414725
97	0.754089917198367
98	0.753269568037534
99	0.752477750594550
100	0.751728707007327
101	0.725124446209563
102	0.730881989529557
103	0.738055809743224
104	0.737554928531729
105	0.736497269414392
106	0.735429938996097
107	0.734485957988829
108	0.733829973549109
109	0.733193343215640
110	0.732451858829528
111	0.731720919041935
112	0.731172419621936
113	0.730633928678832
114	0.730053941804852
115	0.729500066134262
116	0.729012552291893
117	0.728531277717688
118	0.728092422621466
119	0.727595281808771
120	0.727165723638160
121	0.726766099550129
122	0.726348766585771
123	0.725840846534936
124	0.725439024439840
125	0.725091731832056
126	0.716501494493105
127	0.721164079001349
128	0.720831690948081
129	0.719926123966705
130	0.719775631123810
131	0.719298292675050
132	0.719131350669489
133	0.718643266694408
134	0.718383061042535
135	0.717854939665016
136	0.717758371446370
137	0.717477800774514
138	0.717289882565906
139	0.716955129130160
140	0.716595964415487
141	0.716398235410327
142	0.716382986426733
143	0.716151239085108
144	0.716093520072089
145	0.715833434682248
146	0.715596625702650
147	0.715429545198706
148	0.715279751122284
149	0.715143325515266
150	0.715083583500763
151	0.713631009656722
152	0.713799003094782
153	0.713980699306329
154	0.713875296320095
155	0.713762743385701
156	0.713862723343729
157	0.713815424151844
158	0.713749699890442
159	0.713681997597677
160	0.713773932306717
161	0.713694936277935
162	0.713701751680178
163	0.713533571756134
164	0.713699898490265
165	0.713648096589100
166	0.713507409642836
167	0.713452977616558
168	0.713485660012778
169	0.713546527924414
170	0.713465021541920
171	0.713414531702716
172	0.713441017619316
173	0.713449950686394
174	0.713420803492092
175	0.713293473776951
176	0.713167395062654
177	0.713269088125504
178	0.713196002469053
179	0.713234092612750
180	0.713225791151783
181	0.713221794071949
182	0.713182469609456
183	0.713188061432059
184	0.713171482767210
185	0.713166610380992
186	0.713130515952111
187	0.713082219494600
188	0.713624078282268
189	0.713294253120610
190	0.713162877928961
191	0.712886057644633
192	0.712973576195264
193	0.712926149047872
194	0.712914122658035
195	0.712930192267798
196	0.712877233323032
197	0.712866372682835
198	0.712899437263720
199	0.712898479014385
200	0.712897596116985
201	0.712894052854618
202	0.712895022996935
203	0.712895236365851
204	0.712885048673255
205	0.712884419230649
206	0.712893325414009
207	0.712887700690243
208	0.712882315713542
209	0.712893620166936
210	0.712890369256068
211	0.712882683805988
212	0.712893602197833
213	0.712895119988207
214	0.712890504039098
215	0.712888252452130
216	0.712880550938326
217	0.712891505889069
218	0.712884581802651
219	0.712884090277148
220	0.712794042714655
221	0.712857230809512
222	0.712935269913970
223	0.712882566419471
224	0.712863046728022
225	0.712882395467901
226	0.712871623546360
227	0.712882223713768
228	0.712882300495010
229	0.712878143479207
230	0.712881313077021
231	0.712882070406116
232	0.712882271254578
233	0.712882374140602
234	0.712871200576569
235	0.712880980531406
236	0.712881985215784
237	0.712882267641779
238	0.712882349143997
239	0.712869330917229
240	0.712881190936790
241	0.712882050601401
242	0.712882295136468
243	0.712882413145405
244	0.712869827326744
245	0.712881566614732
246	0.712882033501210
247	0.712882347929338
248	0.712882590918206
249	0.712875132858907
250	0.712879587046521

==> ex3selfvf05volf.txt <==
1	0.495417552216745
2	0.494803649808469
3	0.493930703143955
4	0.493309748204406
5	0.492894008824450
6	0.492721900496642
7	0.492951620871324
8	0.493481193904356
9	0.494089258536476
10	0.494718959183835
11	0.495478172397288
12	0.496521662715715
13	0.497317021646850
14	0.497951380669713
15	0.498417384184353
16	0.498735913771109
17	0.498953029547177
18	0.499177015047042
19	0.499346521051252
20	0.499462259328215
21	0.499542790620350
22	0.499604067301115
23	0.499652962312825
24	0.499698831603486
25	0.502585184378030
26	0.499857685486487
27	0.499840134692826
28	0.499877298417674
29	0.499908362916142
30	0.499920340011373
31	0.499922936521479
32	0.499876925762682
33	0.499708394069393
34	0.499376586622756
35	0.498867160394139
36	0.498207888372415
37	0.497406161555856
38	0.496458865588581
39	0.495374051671553
40	0.494182981584798
41	0.492905334524975
42	0.491568987867799
43	0.490197317521084
44	0.488795707125487
45	0.487352135579761
46	0.485883875132315
47	0.484394327500331
48	0.482893220988617
49	0.481373850050333
50	0.483753858867190
51	0.481197877501021
52	0.479067984495797
53	0.477120417055157
54	0.475190199629503
55	0.473527785054445
56	0.472879477721885
57	0.472465048566083
58	0.471913291402280
59	0.471277659776630
60	0.470543984901603
61	0.469810518153711
62	0.469102294845470
63	0.468486272409660
64	0.467980897258994
65	0.467578051524162
66	0.467262588164005
67	0.467045776270888
68	0.466886034427842
69	0.466798283751116
70	0.466833516006001
71	0.466974901365937
72	0.467219687780765
73	0.467501552008232
74	0.467754829737142
75	0.471091531456702
76	0.475840642510051
77	0.480197980326986
78	0.483062127663598
79	0.483423230287150
80	0.483599130190400
81	0.483753086529611
82	0.483874014342401
83	0.484005176181674
84	0.484180193708360
85	0.484381467198541
86	0.484593512975025
87	0.484804989671012
88	0.485004803721870
89	0.485185453650891
90	0.485337093927404
91	0.485455302346473
92	0.485540059882670
93	0.485586894584662
94	0.485611255911030
95	0.485630115708899
96	0.485653174980280
97	0.485681796517818
98	0.485716393227701
99	0.485748734121741
100	0.486634266275938
101	0.490465195883179
102	0.493755470112030
103	0.494236697859577
104	0.494306554294843
105	0.494255573903858
106	0.494294282290075
107	0.494405190356560
108	0.494463225132527
109	0.494478626896737
110	0.494586121454546
111	0.494667378120981
112	0.494703403839505
113	0.494710516413437
114	0.494757639827635
115	0.494850912101800
116	0.494934040904123
117	0.495024625960052
118	0.495099941402962
119	0.495160347194598
120	0.495188097864374
121	0.495182341791783
122	0.495187162425170
123	0.495258178205146
124	0.495306926227975
125	0.495751984867801
126	0.498131476339488
127	0.498336391464870
128	0.498443392527678
129	0.498484502470428
130	0.498548065293816
131	0.498610854989724
132	0.498583186695596
133	0.498617591839021
134	0.498648043881566
135	0.498780718286614
136	0.498849757800163
137	0.498679152604160
138	0.498661790032480
139	0.498629149632268
140	0.498761699794381
141	0.498791150547432
142	0.498830617501514
143	0.498835498319263
144	0.498795266597977
145	0.498737869208333
146	0.498919650794615
147	0.498894436887196
148	0.498993480461407
149	0.498863263544196
150	0.499136219884238
151	0.499588241029209
152	0.499727318962330
153	0.499708775679148
154	0.499763552225174
155	0.499826038202994
156	0.499822618354051
157	0.499712921242169
158	0.499810315231776
159	0.499865759018247
160	0.499835578413506
161	0.499824324630583
162	0.499788203803046
163	0.499870516171519
164	0.499847770060146
165	0.499756987128628
166	0.499787448414669
167	0.499852691485831
168	0.499869745130072
169	0.499832773584109
170	0.499807548298133
171	0.499872133054642
172	0.499854630964929
173	0.499813695849316
174	0.499759865074245
175	0.499874957746346
176	0.499960240280848
177	0.499964967599172
178	0.499981815067323
179	0.499972328907356
180	0.499978706298498
181	0.499956115884911
182	0.499988735223953
183	0.499982044641110
184	0.499970782437519
185	0.499928841702568
186	0.499961946385428
187	0.500110543068811
188	0.500025210931001
189	0.499994026015203
190	0.499911943276410
191	0.499988049400788
192	0.499937883074245
193	0.499959046793710
194	0.499961825364096
195	0.499950039316386
196	0.499964342231814
197	0.499988443955383
198	0.499981673867225
199	0.499976237452555
200	0.499980129448300
201	0.499972436283031
202	0.499975785067565
203	0.499969848380677
204	0.499966285406037
205	0.499970191627468
206	0.499969307011359
207	0.499965938068337
208	0.499969879841328
209	0.499969940483527
210	0.499965662283482
211	0.499968588934593
212	0.499970512025856
213	0.499971891606334
214	0.499964060809414
215	0.499963260770592
216	0.499960196480547
217	0.499956388695705
218	0.499950091674206
219	0.499938581447836
220	0.499980063441401
221	0.500035046800436
222	0.499995032930554
223	0.499980669742019
224	0.499991064133370
225	0.499981662244269
226	0.499988242242252
227	0.499993531495488
228	0.499983021007164
229	0.499984775682673
230	0.499986541754807
231	0.499988570120133
232	0.499993162046932
233	0.499981349728953
234	0.499984045010645
235	0.499985993724803
236	0.499988462894484
237	0.499993293048663
238	0.499980938813069
239	0.499984251454295
240	0.499985986251199
241	0.499988550440084
242	0.499992512064448
243	0.499978415309482
244	0.499976458594697
245	0.499985015935094
246	0.499986963169636
247	0.499989016629191
248	0.499973070158775
249	0.499968937835342
250	0.499980116858013

==> g1case2.txt <==
1	-0.0599851511936056
2	-0.258475459305974
3	-0.320254307075287
4	-0.351947122643065
5	-0.303242544229414
6	-0.238860898784660
7	-0.179640858722602
8	-0.119686208939004
9	-0.0675700598748564
10	-0.0412203846095819
11	-0.0312117974947669
12	-0.0355451765662791
13	-0.0557672581614513
14	-0.0773895001405636
15	-0.0985328605074550
16	-0.118286357163384
17	-0.137980724154061
18	-0.156217254472201
19	-0.174493318054148
20	-0.192535624080249
21	-0.210805593372787
22	-0.229040046857293
23	-0.226894849962007
24	-0.223142987657398
25	-0.220871295006197
26	-0.218175983576998
27	-0.204133314161089
28	-0.200060283798655
29	-0.198667102701951
30	-0.197707176675275
31	-0.213526208772697
32	-0.230238493609426
33	-0.238822628380905
34	-0.242232413765519
35	-0.242748103503654
36	-0.242666585581088
37	-0.242063603497629
38	-0.241435116585077
39	-0.240959096320914
40	-0.240512356138442
41	-0.240379642285004
42	-0.240721911457266
43	-0.240962490550203
44	-0.241560141653741
45	-0.244665248184603
46	-0.247718471654454
47	-0.248980665326578
48	-0.248774489170054
49	-0.248463700518754
50	-0.248282874429371
51	-0.225079137524924
52	-0.174943112526742
53	-0.170720263699240
54	-0.168804818621000
55	-0.166332601721063
56	-0.164433155039680
57	-0.162926049122781
58	-0.161157192239388
59	-0.159692082654071
60	-0.158203289562469
61	-0.156946415595196
62	-0.156034875330898
63	-0.155386122543993
64	-0.153601014550287
65	-0.153151564425779
66	-0.152201009695724
67	-0.151479611769755
68	-0.150750997869040
69	-0.150608732742621
70	-0.150300781048619
71	-0.148926630096169
72	-0.150081389889158
73	-0.148806227081274
74	-0.148683554071070
75	-0.148739357044686
76	-0.140614562529158
77	-0.123439190031449
78	-0.105954313864154
79	-0.0904367339731874
80	-0.0879747167773043
81	-0.0838108602657183
82	-0.0802616264509115
83	-0.0785760374092961
84	-0.0766738283170214
85	-0.0762987279590396
86	-0.0763512482719936
87	-0.0768287847041779
88	-0.0768777376109012
89	-0.0768302491867177
90	-0.0767298315324971
91	-0.0766690384964616
92	-0.0765308110678481
93	-0.0765008441469901
94	-0.0763588160795198
95	-0.0764324665999928
96	-0.0764123955230646
97	-0.0765322911707009
98	-0.0765407900598158
99	-0.0766300393378558
100	-0.0765986737507963
101	-0.0808147549625997
102	-0.0707875508482172
103	-0.0561379973514289
104	-0.0529890646731488
105	-0.0616782116890837
106	-0.0578075822534476
107	-0.0590129560016299
108	-0.0564152139262966
109	-0.0572469862782553
110	-0.0560451655443969
111	-0.0578607858860564
112	-0.0567940407454538
113	-0.0570948017671304
114	-0.0576446126079456
115	-0.0581664803415996
116	-0.0580562215669015
117	-0.0600775710262351
118	-0.0592070196258395
119	-0.0603325631066113
120	-0.0594090111178841
121	-0.0589795022347153
122	-0.0595463068727151
123	-0.0591248330713550
124	-0.0588137008022641
125	-0.0590144032483601
126	-0.0623710848457707
127	-0.0373196459470786
128	-0.0273827562538718
129	-0.0226285636794162
130	-0.0204432691133432
131	-0.0194254352160813
132	-0.0199731501369377
133	-0.0168075835177708
134	-0.0142584889971982
135	-0.0147422591425613
136	-0.0114779398036114
137	-0.0128511310198850
138	-0.0107427204210017
139	-0.0116189854738219
140	-0.0104909524843210
141	-0.0109168450876729
142	-0.00897794703635879
143	-0.00966734905299616
144	-0.00881326161064500
145	-0.00880070881715744
146	-0.00855141520802172
147	-0.00835673355223576
148	-0.00819537175672869
149	-0.00791226363554964
150	-0.00778874982906164
151	-0.00409959475690613
152	-0.0125420726346376
153	-0.00611359981621140
154	-0.00435126050588464
155	-0.00396838382661024
156	-0.00313618180823383
157	-0.00238679166903655
158	-0.00428826541380545
159	-0.00379173984050996
160	-0.00317063599016798
161	-0.00196177803792030
162	-0.00213357655762270
163	-0.00138812963268398
164	-0.00127638585249246
165	-0.000849461591499678
166	-0.000822503980457023
167	-0.000736068570921677
168	-0.000747430478436395
169	-0.000725908973935652
170	-0.000734475188657102
171	-0.000735251106453672
172	-0.000739327400437140
173	-0.000739892219490113
174	-0.000750786084976252
175	-0.000762787516754515
176	-0.000668674529971214
177	-0.000779627549834405
178	-0.000910947571271192
179	-0.000823223680667229
180	-0.000682712056303547
181	-0.000587157453675324
182	-0.000641700625618968
183	-0.000577362384231339
184	-0.000468606659381421
185	-0.000355916944962509
186	-0.000261444460477267
187	-0.000182529617294147
188	-0.000161564179794405
189	-0.000151372494679558
190	-0.000151667171755632
191	-0.000155289539438441
192	-0.000171893782440535
193	-0.000230346377878554
194	-0.000367585289582029
195	-0.000348901291083670
196	-0.000474435380290572
197	-0.000487768188957682
198	-0.000480116502278860
199	-8.39131994231357e-05
200	-0.000310546339739592
201	-0.000121163336613939
202	-0.000131723178583676
203	-0.000130568058874125
204	-0.000133774215876459
205	-0.000133797893236753
206	-0.000135722851803299
207	-0.000184182847179137
208	-0.000352897643359551
209	-0.000244497661431753
210	-0.000426045225772054
211	-0.000456450043939238
212	-0.000484337303932603
213	-0.000402495280990789
214	-0.000508968966642320
215	-0.000409529810200593
216	-0.000449283993173566
217	-0.000448558712367042
218	-0.000456719540431028
219	-0.000456348677935425
220	-0.000458696999135255
221	-0.000459148847693047
222	-0.000460090101149002
223	-0.000460713538537827
224	-0.000461283818160685
225	-0.000461565078778592
226	-0.000461694161797865
227	-0.000461681252709067
228	-0.000461678787674780
229	-0.000461730501764346
230	-0.000461749119357591
231	-0.000461772425429441
232	-0.000461736543391433
233	-0.000461703525687307
234	-0.000461710743112409
235	-0.000461681748228915
236	-0.000461663365708187
237	-0.000461710052237274
238	-0.000461683475015851
239	-0.000461675114122206
240	-0.000461670672058268
241	-0.000461684544515451
242	-0.000461679895799927
243	-0.000461672229402521
244	-0.000461661935524216
245	-0.000461664098353132
246	-0.000461656679405897
247	-0.000461649436195644
248	-0.000461638064576775
249	-0.000461631296959197
250	-0.000461612569534142

==> g1case4.txt <==
1	-0.0599851511936613
2	-0.268111043138543
3	-0.349867870804342
4	-0.375642799496331
5	-0.335449774306502
6	-0.277053945420761
7	-0.227749539425896
8	-0.185868657260050
9	-0.140805169921451
10	-0.108047679283929
11	-0.0882060569738602
12	-0.0753097241528691
13	-0.0692452753790603
14	-0.0679038486706881
15	-0.0697259443395440
16	-0.0740329940828053
17	-0.0804804324908062
18	-0.0876203882082355
19	-0.0949342545091200
20	-0.102035474458741
21	-0.109239176397832
22	-0.116485809324982
23	-0.123805730047320
24	-0.131046837447970
25	-0.138318640469152
26	-0.137030682475613
27	-0.139796268531207
28	-0.141017623659235
29	-0.141119116273847
30	-0.140132514885186
31	-0.139108480800238
32	-0.138042750210254
33	-0.137286580477171
34	-0.136918358049610
35	-0.136669310270443
36	-0.136400850161278
37	-0.136674670779460
38	-0.136680171678326
39	-0.136995767130866
40	-0.138027761016354
41	-0.138387485932629
42	-0.139564432418009
43	-0.142461968090123
44	-0.143311484475261
45	-0.144908956437398
46	-0.147344395943960
47	-0.148857075937093
48	-0.150138343283208
49	-0.151959376573222
50	-0.154366588067584
51	-0.126656871432151
52	-0.106465440494948
53	-0.101743469909866
54	-0.0990204985612417
55	-0.0973678402883653
56	-0.0960472089727282
57	-0.0951007018194531
58	-0.0943082859749795
59	-0.0936724317039778
60	-0.0931736159075252
61	-0.0927545779774862
62	-0.0923363478887608
63	-0.0919314505639646
64	-0.0915541862043611
65	-0.0912212316870147
66	-0.0909091887857261
67	-0.0906543276475815
68	-0.0904628921694081
69	-0.0902902554881614
70	-0.0901446159328885
71	-0.0899984961207272
72	-0.0898555939808788
73	-0.0897140207668886
74	-0.0895872471918249
75	-0.0894831126317819
76	-0.0736439140126513
77	-0.0578080696827837
78	-0.0487683962282317
79	-0.0500648225195444
80	-0.0472999662160833
81	-0.0467104814582825
82	-0.0457594211723781
83	-0.0449784859891446
84	-0.0443297267663100
85	-0.0437864494706046
86	-0.0432829391350366
87	-0.0429058346012201
88	-0.0426161636082110
89	-0.0424187805612218
90	-0.0423140607786989
91	-0.0422259583187399
92	-0.0420686146409091
93	-0.0418975957243938
94	-0.0417693223410767
95	-0.0416643976206725
96	-0.0415717325139409
97	-0.0414971082484035
98	-0.0414440551479707
99	-0.0414493269638926
100	-0.0414828267529361
101	-0.0412759114966258
102	-0.0275369767096864
103	-0.0275382004236279
104	-0.0284064259184739
105	-0.0297524424208263
106	-0.0295315853250202
107	-0.0303738741453610
108	-0.0301777351913189
109	-0.0309986191542201
110	-0.0310099958873794
111	-0.0314436609279888
112	-0.0317695625039470
113	-0.0320757918433177
114	-0.0322063620538978
115	-0.0322046715870451
116	-0.0324662864915452
117	-0.0322850833711745
118	-0.0325785892870325
119	-0.0323043141274529
120	-0.0326819241999338
121	-0.0322981521180900
122	-0.0326726157026793
123	-0.0322982038661339
124	-0.0326209096015938
125	-0.0320825477448737
126	-0.0346547712399419
127	-0.0222960410702830
128	-0.0153725950206596
129	-0.0164627755303590
130	-0.0150388976576176
131	-0.0133424948316082
132	-0.0108886591539956
133	-0.00897994785073608
134	-0.00842243639533769
135	-0.00863990761007294
136	-0.00792760658826575
137	-0.00762772467636019
138	-0.00727190779561882
139	-0.00713124781993446
140	-0.00691054251098799
141	-0.00681418232805298
142	-0.00660053130239535
143	-0.00656386605760784
144	-0.00631403541986253
145	-0.00630909735736862
146	-0.00596791704578137
147	-0.00598306925149827
148	-0.00575708478833625
149	-0.00579851397063025
150	-0.00559229348914048
151	-0.00348214461455432
152	-0.00247528635797756
153	-0.00197453559705607
154	-0.00155986026677257
155	-0.00144714231590393
156	-0.00148056874782576
157	-0.00148466500967848
158	-0.00147715375631541
159	-0.00148439263854705
160	-0.00148872654796084
161	-0.00149684698722108
162	-0.00149572229155515
163	-0.00149613795046244
164	-0.00150943879634047
165	-0.00152885158801874
166	-0.00153249612887230
167	-0.00153779611476967
168	-0.00154059829577158
169	-0.00154330242513567
170	-0.00154164660200518
171	-0.00153711968453951
172	-0.00153431239875712
173	-0.00153585102401488
174	-0.00153476206670256
175	-0.00153512296165570
176	-0.000859397002483497
177	-0.000624801988196810
178	-0.000936218928920929
179	-0.00123637747658700
180	-0.00167258318098229
181	-0.00189584481732086
182	-0.00204394357256565
183	-0.00193909451586605
184	-0.00191631114175839
185	-0.00204440147560070
186	-0.00229379636694416
187	-0.00206866401475037
188	-0.00154153271311752
189	-0.00621304417268220
190	-0.00252835390997408
191	-0.00171502740826690
192	0.000405348242300763
193	-0.000273822389219691
194	3.79222260356027e-05
195	-0.000458037176767512
196	-0.000544667789862841
197	-0.000283878696846984
198	-0.000378058947524962
199	-0.000392683884472667
200	-0.000504178733887972
201	-0.000569688216105146
202	-0.000400651816822029
203	-0.000245686648306043
204	-0.000210102326805850
205	-0.000201455669642359
206	-0.000201186033759404
207	-0.000201028558687866
208	-0.000200909030144802
209	-8.20457217609594e-07
210	-0.000210781952975969
211	-0.000316719925259945
212	-0.000319146739776288
213	-0.000204719142114063
214	-2.00518491232371e-05
215	-0.000172459155491023
216	-0.000151861936862008
217	-0.000125423377686063
218	-0.000121424767119405
219	-0.000182776153636266
220	-0.000213149554317726
221	-0.000170867048667978
222	-0.000207277262864736
223	-0.000347823836942540
224	-0.000271795229577432
225	-0.000210277141554416
226	-0.000238248134145413
227	-0.000292058889000191
228	-0.000359873379798370
229	-0.000724651920341435
230	-0.00148533730450817
231	-0.00110986420935444
232	-0.00214173712320120
233	-0.000616371958914175
234	0.000418402740073320
235	-0.00218470052517405
236	-0.00197906914152080
237	-0.00180159439647110
238	-0.00160045464234826
239	-0.00140032540439083
240	-0.00120026524356565
241	-0.00120025014202840
242	-0.00120019351054401
243	-0.000800160958791429
244	-0.000600156764389292
245	-0.000600153241240853
246	-0.000400150210506767
247	-0.000365820516003090
248	-0.000212890286016787
249	-0.000200162270770132
250	-0.000200162681137761

==> g2case2.txt <==
1	-2.80296649653544
2	-2.43608991764678
3	-1.81073287937340
4	-1.04947650063729
5	-0.842467235031739
6	-0.708939875245060
7	-0.518396404865778
8	-0.390791582437667
9	-0.336392108709449
10	-0.298405422431187
11	-0.254104285760382
12	-0.218610805873766
13	-0.188277068358032
14	-0.161456971908896
15	-0.137077999157291
16	-0.116499128867968
17	-0.0962252335059632
18	-0.0782841945184993
19	-0.0601318299860849
20	-0.0422596442613712
21	-0.0236327150753193
22	-0.00493874115983628
23	-0.000405753778896845
24	-0.000258109236356496
25	-0.000125348137104631
26	0.0193102943844755
27	5.72717748305029e-05
28	-0.000622975137872128
29	-0.000272759748735307
30	-0.000174179613546155
31	-5.71577742680685e-05
32	-0.000183844495515562
33	-0.000240755507495916
34	-0.00508760634385030
35	-0.00928122784098240
36	-0.0128129069368870
37	-0.0160886698369616
38	-0.0189641641589997
39	-0.0210287933075373
40	-0.0230713595641248
41	-0.0238871351754240
42	-0.0232322197614936
43	-0.0231871856889418
44	-0.0217123305612215
45	-0.0109151432773498
46	-0.00263560291327614
47	-0.000505741689127648
48	-0.000241904388053715
49	-0.000219861585054160
50	-0.000223374407988253
51	0.0569367057066446
52	-0.00176284829508622
53	-0.00391454252027024
54	-0.00135394518620546
55	-0.000256858087042122
56	-8.99474489195473e-05
57	-3.21935332261436e-05
58	-6.61960961378938e-06
59	1.31227233477471e-05
60	-1.11063583441151e-07
61	9.36382260230406e-06
62	1.81645611930792e-05
63	5.15122896631581e-05
64	4.10252999079042e-05
65	2.79263503878413e-05
66	2.48089136407614e-05
67	1.92887990878576e-05
68	8.51887630326509e-07
69	-5.07216142420219e-08
70	-4.67448662000436e-06
71	-5.45715766264721e-06
72	-1.03326987743735e-06
73	-5.76709578981038e-07
74	3.59466682231524e-06
75	-1.50563525913583e-06
76	0.0736990172692434
77	0.0437520832692991
78	0.0169302945883676
79	-0.000417750493690861
80	0.000173281868858344
81	-0.000614962921964057
82	-0.000877547971284143
83	-0.000729859465878224
84	-0.000625584233595822
85	-0.000528204287787881
86	-0.000201605854068587
87	-5.68976974568702e-05
88	-5.08442382325391e-05
89	4.84895556784881e-05
90	5.76483076036860e-05
91	8.79723717271963e-05
92	9.47456217601506e-05
93	5.55710768016526e-05
94	5.34800128308977e-05
95	3.30081451158648e-05
96	4.28496583442239e-05
97	2.75533752160939e-05
98	1.28689568656970e-05
99	1.41203772392462e-05
100	1.37528560012479e-05
101	0.0479068790650992
102	0.0235854059293942
103	0.00877516377176257
104	-0.00118156742934161
105	0.00523318803731310
106	0.00342044913422712
107	0.00301044600958034
108	0.00391495961294963
109	0.00164894667545512
110	0.00202286554165099
111	0.00137111261893430
112	0.000636571418585974
113	4.05159800981325e-05
114	-0.000142030058769338
115	8.83628608860931e-06
116	0.000287458537961305
117	0.000975177399596516
118	0.000522871855826113
119	0.000629066670941980
120	0.000240876466158890
121	0.000183744575713241
122	0.000244637526745528
123	0.000377258258504432
124	0.000203601321233426
125	0.000102283040432805
126	0.0223014236332779
127	0.00283257740137899
128	0.000450996084986666
129	0.000414362998378492
130	-0.000121084734786114
131	-0.000283840545336700
132	7.72187637787525e-05
133	0.000155952849840380
134	0.000134621098350052
135	0.000495974559649115
136	0.000581993925052982
137	0.000453753586712735
138	0.000159637235942811
139	-0.000115243050850200
140	0.000169982119747947
141	0.000221841899732289
142	1.79978669906378e-05
143	-4.46076667981465e-06
144	-2.26985359130794e-06
145	-1.36380464654806e-06
146	-9.62891637978913e-07
147	-4.28754256098785e-07
148	4.01683590611768e-07
149	2.34967052814561e-06
150	1.01160623524610e-05
151	0.00142857458683376
152	0.00543125442318049
153	0.00130837941476014
154	0.000720934810785279
155	0.000397118749865588
156	0.000104828180560124
157	2.20053220076899e-05
158	0.00103857644425576
159	0.000904923759404208
160	0.000541920882133562
161	0.000166145917665173
162	4.19073354004373e-05
163	1.30892505386671e-05
164	3.23886885778002e-06
165	-7.78730460559984e-07
166	-8.02034133107199e-07
167	-7.51049092029277e-07
168	-7.24921884964758e-07
169	-7.88181917066311e-07
170	-7.87684300451730e-07
171	-8.22881955242494e-07
172	-8.36887596777913e-07
173	-8.49659454571494e-07
174	-8.06205152414918e-07
175	-6.60363129956210e-07
176	8.19951615826930e-07
177	4.19205791346577e-06
178	4.14268981807631e-06
179	1.55184494898819e-06
180	4.52842291776001e-07
181	4.89699503947172e-07
182	5.28780553676889e-07
183	1.69372963099157e-07
184	7.12056932306027e-08
185	1.40056005681899e-08
186	1.88589599492417e-09
187	-8.06429367727901e-10
188	-1.59240620689616e-09
189	-1.87925630612540e-09
190	-2.06647987610609e-09
191	-2.52464404937314e-09
192	-4.71706340654521e-09
193	-3.82847831215116e-08
194	-6.84427592156922e-07
195	-2.95490542701060e-07
196	-2.13538641657962e-07
197	-2.51776710813445e-07
198	-9.44941703329150e-07
199	-0.000772413622852408
200	-2.26357823152057e-07
201	-2.07647254946153e-09
202	-1.92826643541366e-09
203	-1.95721927553905e-09
204	-1.91701943208500e-09
205	-1.94127824926227e-09
206	-2.22605245348007e-09
207	-1.15299421676873e-06
208	-4.02158758516791e-07
209	-1.47140029049808e-07
210	-2.45507276952495e-07
211	-1.55905706566983e-07
212	-1.93716989116410e-07
213	-1.53657782053784e-07
214	-2.01960643542165e-07
215	-1.45675464802153e-07
216	-2.25974145173780e-07
217	-1.59939684163390e-07
218	-1.90926335186248e-07
219	-1.68128646560461e-07
220	-1.80560752571779e-07
221	-1.72723625180282e-07
222	-1.76356256487153e-07
223	-1.74736316083113e-07
224	-1.75350558295762e-07
225	-1.75393913171007e-07
226	-1.75230591592523e-07
227	-1.75435124871726e-07
228	-1.75478340302959e-07
229	-1.75513420463957e-07
230	-1.75512340883088e-07
231	-1.75439550664791e-07
232	-1.75493388043790e-07
233	-1.75449543560191e-07
234	-1.75444404781899e-07
235	-1.75469189400701e-07
236	-1.75500576293786e-07
237	-1.75454430761945e-07
238	-1.75475749708554e-07
239	-1.75367034449536e-07
240	-1.75349038844530e-07
241	-1.75293069171190e-07
242	-1.75286530179619e-07
243	-1.75410827640832e-07
244	-1.75428179316484e-07
245	-1.75263345836285e-07
246	-1.75447313122135e-07
247	-1.75562868909296e-07
248	-1.75672038249530e-07
249	-1.75556845949387e-07
250	-1.75665809898362e-07

==> g2case4.txt <==
1	-2.80296649653571
2	-2.43223696252500
3	-1.75500717182047
4	-1.04137747474815
5	-0.814478382616732
6	-0.688769287003067
7	-0.505087998720960
8	-0.342299873168760
9	-0.299119443901337
10	-0.261260047361601
11	-0.222842825934761
12	-0.197619682262957
13	-0.175827415766183
14	-0.157604035368500
15	-0.140110021667758
16	-0.125578582791856
17	-0.111918906267439
18	-0.0990969606156957
19	-0.0871595304686541
20	-0.0768286782475303
21	-0.0668856218765928
22	-0.0572249089786452
23	-0.0476938659227708
24	-0.0387258671078012
25	-0.0297522903602325
26	-0.0235029798510391
27	-0.0381455347799937
28	-0.0479400555574192
29	-0.0567016294603049
30	-0.0686101238673782
31	-0.0787120881167378
32	-0.0880947922716158
33	-0.0948079123313808
34	-0.0985963450563478
35	-0.101474342314803
36	-0.104438587650450
37	-0.103630917492846
38	-0.104829787281067
39	-0.103839502586831
40	-0.0979704179237666
41	-0.0971536540385654
42	-0.0905975737233353
43	-0.0720205760220225
44	-0.0693496858538027
45	-0.0614882488582220
46	-0.0480373043963511
47	-0.0427782930152392
48	-0.0395066322264916
49	-0.0324167484031068
50	-0.0214811818414211
51	0.0200665798694081
52	0.00128067944406174
53	9.73014169848296e-05
54	7.54714148913926e-05
55	9.76165613090219e-05
56	8.46455768945820e-05
57	5.02241398853132e-05
58	3.90176358363581e-05
59	2.52311363363456e-05
60	2.04948836705077e-05
61	1.89165563444504e-05
62	1.88197380622812e-05
63	1.73525396118812e-05
64	1.48793707388517e-05
65	1.29739171846888e-05
66	1.21147636477081e-05
67	7.06643633130444e-06
68	2.84988745602455e-06
69	3.02706964006028e-06
70	6.32683753831742e-07
71	1.32420453691218e-06
72	1.73229773747785e-07
73	1.29383924407644e-06
74	6.38409193953748e-07
75	4.43932148486148e-07
76	0.0393807253266937
77	0.00883924200515640
78	-0.00377537234528091
79	-4.30271268161420e-05
80	-0.000190385402339066
81	7.85720154226066e-05
82	2.57856323649941e-05
83	1.04857320537555e-06
84	7.23520753875828e-06
85	9.89184044675184e-07
86	-7.31291680278190e-06
87	-1.67660677419246e-05
88	-1.73239564804639e-05
89	-1.89146322999711e-05
90	3.67530399902893e-06
91	2.93000070110683e-05
92	3.10855727941872e-05
93	1.50161995771114e-06
94	-3.01401961033676e-06
95	-2.89171514533670e-06
96	-2.91869690149937e-06
97	-4.45062305498567e-06
98	-7.99834940301558e-06
99	-5.81645357788929e-06
100	1.76664110129732e-06
101	0.0237833790117210
102	0.00491495108874773
103	0.00132757081764978
104	0.00258942738358225
105	0.00225567304349217
106	0.00328051322614864
107	0.00207554061595494
108	0.00304486092321732
109	0.00222262805203599
110	0.00328146052710832
111	0.00223346084324072
112	0.00339684441203858
113	0.00255570828353213
114	0.00313207996917353
115	0.00254107964078987
116	0.00310800031025504
117	0.00267557085350012
118	0.00299036001429442
119	0.00264603268042518
120	0.00277799813726820
121	0.00262279308931646
122	0.00260397116319744
123	0.00241475563519844
124	0.00234508224044117
125	0.00209719359480098
126	0.0137622359417655
127	0.00634279143976213
128	0.00316650631873305
129	0.00209993759183269
130	0.00192754336359580
131	0.00100324474515201
132	0.000753238602976158
133	0.000586116711646101
134	0.000257624967550663
135	5.82514166628245e-05
136	0.000157255344336305
137	-1.05843543507511e-06
138	-6.80748095138739e-06
139	-5.98884647096121e-06
140	-5.76004510266515e-06
141	-5.36865873290715e-06
142	-4.91417933345950e-06
143	-3.72886686883511e-06
144	-1.34215605562815e-06
145	-3.42173455791794e-07
146	-4.66807888610532e-06
147	-6.23660470489007e-06
148	-5.77286721314962e-06
149	-5.32557696897307e-06
150	-4.15447616797238e-06
151	0.000823529739427453
152	0.000328965839340167
153	-1.22208865471762e-07
154	-2.28010288649827e-07
155	-1.01432414689739e-06
156	-8.31456905325823e-07
157	-9.02409890812805e-07
158	-8.76610841693548e-07
159	-9.00515247481692e-07
160	-9.06609700868089e-07
161	-9.28415724743559e-07
162	-9.61877598681937e-07
163	-1.02723932204896e-06
164	-1.14595776312676e-06
165	-1.26280371137710e-06
166	-1.28544932187502e-06
167	-1.32976372690941e-06
168	-1.36652963034223e-06
169	-1.39685785405241e-06
170	-1.40680160387596e-06
171	-1.41598931557851e-06
172	-1.42534098879210e-06
173	-1.43415134279401e-06
174	-1.44500920695734e-06
175	-1.46392655109295e-06
176	2.71601279244749e-08
177	2.83936653078243e-08
178	2.67628308292522e-07
179	2.32506568531576e-06
180	1.66533948655623e-05
181	2.35366126530856e-05
182	2.51130150747958e-05
183	1.51457010754141e-05
184	1.38015556297999e-05
185	4.16489851442492e-05
186	5.30725877578853e-05
187	0.000338072909411902
188	0.000399834459854143
189	0.00548254323647590
190	0.00148538565703726
191	0.00159587575574016
192	-0.000602323866041976
193	-0.000161983740367466
194	-0.000201030034294725
195	-5.12603846505311e-05
196	0.000265981678148508
197	4.76242402536187e-05
198	6.15922381659306e-05
199	0.000158005436925235
200	3.96746310629137e-05
201	0.000429929736187829
202	0.000399996848314488
203	0.000199998776505228
204	0.000199997050683964
205	0.000199997000877694
206	0.000199996995651763
207	0.000199996974881600
208	0.000199995547390586
209	-2.99693603267315e-09
210	0.000138408730309236
211	0.000132849766242393
212	0.000174281841018198
213	0.000195420536549640
214	-2.81706413751692e-09
215	3.93498434060335e-05
216	8.04168620416323e-06
217	8.87697195084414e-07
218	8.92970997146136e-09
219	4.33759096398756e-05
220	8.52455103539374e-06
221	8.77973100998908e-07
222	2.46895433519967e-05
223	0.000169417041515074
224	4.37938910569091e-06
225	0.000152213075292118
226	6.42491102875731e-07
227	1.01404040770969e-05
228	0.000209013154562010
229	0.000600879013777478
230	0.00120430653583314
231	0.00100017568585742
232	0.00200203690374090
233	0.000599198173058202
234	-0.000521623628216394
235	0.00200326972156961
236	0.00184457242861924
237	0.00179997579043856
238	0.00159998886577140
239	0.00139999554984172
240	0.00119999696594342
241	0.00119999695264317
242	0.00119999163504347
243	0.000799993129992127
244	0.000599996976737627
245	0.000599996536517544
246	0.000399996862381458
247	0.000225938397991565
248	0.000199997085787884
249	0.000199996999126761
250	0.000199996999030283
